Axiom: a logic programming language to express and enforce network designs

Human errors remain the leading cause of network outages. To prevent them researchers propose general verifiers that analyze the network behavior. Yet, their (symbolic) models struggle to accurately reflect network devices, they fail to scale to large networks, and report misbehavior, not what configuration line caused it. We attribute all three challenges to specifications that describe the intended behavior but not how operators intend to achieve it---the network's design: which protocols to run and how to combine them. We present Axiom, a language for expressing network designs, and a checker that finds every violation and the responsible commands. Operators state their design decision as rules over configuration commands. Axiom then compiles them into a single Datalog program that checks the entire network directly on its configurations, not on the state they produce. Our prototype checks a 754-router network within seconds. Ultimately, a design enforced on every keystroke could give network operators the integrated development environment that programmers have long enjoyed.

==> figures/results-new.csv <==
topology,n_routers,n_edges,ospf_config,bgp_config,annotation_style,num_rr,redundancy,elapsed_ms,peak_rss_kb,success,error
Cesnet2001,20,20,no-areas,no-bgp,generic,0,0,77,49188,true,
Cesnet2001,20,20,no-areas,no-bgp,specialized,0,0,40,41128,true,
Cesnet2001,20,20,no-areas,full-mesh,generic,0,0,80,69264,true,
Cesnet2001,20,20,no-areas,full-mesh,specialized,0,0,59,64400,true,
Cesnet2001,20,20,no-areas,rr-k5-r2,generic,5,2,76,53708,true,
Cesnet2001,20,20,no-areas,rr-k5-r2,specialized,5,2,65,49968,true,
Cesnet2001,20,20,3-areas,no-bgp,generic,0,0,76,54872,true,
Cesnet2001,20,20,3-areas,no-bgp,specialized,0,0,47,43896,true,
Cesnet2001,20,20,3-areas,full-mesh,generic,0,0,87,67636,true,
Cesnet2001,20,20,3-areas,full-mesh,specialized,0,0,54,65308,true,
Cesnet2001,20,20,3-areas,rr-k5-r2,generic,5,2,91,60760,true,
Cesnet2001,20,20,3-areas,rr-k5-r2,specialized,5,2,63,51892,true,
Twaren,20,20,no-areas,no-bgp,generic,0,0,62,47320,true,
Twaren,20,20,no-areas,no-bgp,specialized,0,0,49,39068,true,
Twaren,20,20,no-areas,full-mesh,generic,0,0,82,65252,true,
Twaren,20,20,no-areas,full-mesh,specialized,0,0,73,66028,true,
Twaren,20,20,no-areas,rr-k5-r2,generic,5,2,79,55116,true,
Twaren,20,20,no-areas,rr-k5-r2,specialized,5,2,68,50552,true,
Twaren,20,20,3-areas,no-bgp,generic,0,0,78,53040,true,
Twaren,20,20,3-areas,no-bgp,specialized,0,0,48,49504,true,
Twaren,20,20,3-areas,full-mesh,generic,0,0,91,68460,true,
Twaren,20,20,3-areas,full-mesh,specialized,0,0,72,61984,true,
Twaren,20,20,3-areas,rr-k5-r2,generic,5,2,102,56768,true,
Twaren,20,20,3-areas,rr-k5-r2,specialized,5,2,73,50404,true,
Garr199904,20,22,no-areas,no-bgp,generic,0,0,65,48412,true,
Garr199904,20,22,no-areas,no-bgp,specialized,0,0,45,43868,true,
Garr199904,20,22,no-areas,full-mesh,generic,0,0,75,69616,true,
Garr199904,20,22,no-areas,full-mesh,specialized,0,0,66,68160,true,
Garr199904,20,22,no-areas,rr-k5-r2,generic,5,2,76,53612,true,
Garr199904,20,22,no-areas,rr-k5-r2,specialized,5,2,71,53496,true,
Garr199904,20,22,3-areas,no-bgp,generic,0,0,80,56944,true,
Garr199904,20,22,3-areas,no-bgp,specialized,0,0,59,43888,true,
Garr199904,20,22,3-areas,full-mesh,generic,0,0,96,65464,true,
Garr199904,20,22,3-areas,full-mesh,specialized,0,0,73,61704,true,
Garr199904,20,22,3-areas,rr-k5-r2,generic,5,2,83,62036,true,
Garr199904,20,22,3-areas,rr-k5-r2,specialized,5,2,71,54604,true,
Garr199905,20,22,no-areas,no-bgp,generic,0,0,62,52132,true,
Garr199905,20,22,no-areas,no-bgp,specialized,0,0,46,43240,true,
Garr199905,20,22,no-areas,full-mesh,generic,0,0,82,72436,true,
Garr199905,20,22,no-areas,full-mesh,specialized,0,0,64,60156,true,
Garr199905,20,22,no-areas,rr-k5-r2,generic,5,2,78,66692,true,
Garr199905,20,22,no-areas,rr-k5-r2,specialized,5,2,67,52696,true,
Garr199905,20,22,3-areas,no-bgp,generic,0,0,81,51988,true,
Garr199905,20,22,3-areas,no-bgp,specialized,0,0,57,44260,true,
Garr199905,20,22,3-areas,full-mesh,generic,0,0,91,67692,true,
Garr199905,20,22,3-areas,full-mesh,specialized,0,0,73,64996,true,
Garr199905,20,22,3-areas,rr-k5-r2,generic,5,2,98,60276,true,
Garr199905,20,22,3-areas,rr-k5-r2,specialized,5,2,68,51424,true,
Garr200109,20,22,no-areas,no-bgp,generic,0,0,65,46360,true,
Garr200109,20,22,no-areas,no-bgp,specialized,0,0,50,42184,true,
Garr200109,20,22,no-areas,full-mesh,generic,0,0,83,71064,true,
Garr200109,20,22,no-areas,full-mesh,specialized,0,0,69,61936,true,
Garr200109,20,22,no-areas,rr-k5-r2,generic,5,2,88,60760,true,
Garr200109,20,22,no-areas,rr-k5-r2,specialized,5,2,75,50664,true,
Garr200109,20,22,3-areas,no-bgp,generic,0,0,78,58716,true,
Garr200109,20,22,3-areas,no-bgp,specialized,0,0,59,50952,true,
Garr200109,20,22,3-areas,full-mesh,generic,0,0,91,71604,true,
Garr200109,20,22,3-areas,full-mesh,specialized,0,0,70,64940,true,
Garr200109,20,22,3-areas,rr-k5-r2,generic,5,2,82,61992,true,
Garr200109,20,22,3-areas,rr-k5-r2,specialized,5,2,78,53480,true,
Garr200404,20,22,no-areas,no-bgp,generic,0,0,68,51888,true,
Garr200404,20,22,no-areas,no-bgp,specialized,0,0,61,42176,true,
Garr200404,20,22,no-areas,full-mesh,generic,0,0,91,68884,true,
Garr200404,20,22,no-areas,full-mesh,specialized,0,0,68,64484,true,
Garr200404,20,22,no-areas,rr-k5-r2,generic,5,2,93,57552,true,
Garr200404,20,22,no-areas,rr-k5-r2,specialized,5,2,75,52256,true,
Garr200404,20,22,3-areas,no-bgp,generic,0,0,89,53972,true,
Garr200404,20,22,3-areas,no-bgp,specialized,0,0,53,43736,true,
Garr200404,20,22,3-areas,full-mesh,generic,0,0,97,72620,true,
Garr200404,20,22,3-areas,full-mesh,specialized,0,0,62,61516,true,
Garr200404,20,22,3-areas,rr-k5-r2,generic,5,2,94,58604,true,
Garr200404,20,22,3-areas,rr-k5-r2,specialized,5,2,71,56016,true,
Oxford,20,26,no-areas,no-bgp,generic,0,0,85,50412,true,
Oxford,20,26,no-areas,no-bgp,specialized,0,0,48,43236,true,
Oxford,20,26,no-areas,full-mesh,generic,0,0,85,65976,true,
Oxford,20,26,no-areas,full-mesh,specialized,0,0,66,61816,true,
Oxford,20,26,no-areas,rr-k5-r2,generic,5,2,76,53312,true,
Oxford,20,26,no-areas,rr-k5-r2,specialized,5,2,68,54680,true,
Oxford,20,26,3-areas,no-bgp,generic,0,0,73,48624,true,
Oxford,20,26,3-areas,no-bgp,specialized,0,0,59,46424,true,
Oxford,20,26,3-areas,full-mesh,generic,0,0,89,70032,true,
Oxford,20,26,3-areas,full-mesh,specialized,0,0,76,62908,true,
Oxford,20,26,3-areas,rr-k5-r2,generic,5,2,92,57376,true,
Oxford,20,26,3-areas,rr-k5-r2,specialized,5,2,75,53248,true,
HiberniaUs,20,27,no-areas,no-bgp,generic,0,0,63,49420,true,
HiberniaUs,20,27,no-areas,no-bgp,specialized,0,0,57,47460,true,
HiberniaUs,20,27,no-areas,full-mesh,generic,0,0,76,67440,true,
HiberniaUs,20,27,no-areas,full-mesh,specialized,0,0,65,68020,true,
HiberniaUs,20,27,no-areas,rr-k5-r2,generic,5,2,93,55612,true,
HiberniaUs,20,27,no-areas,rr-k5-r2,specialized,5,2,68,50636,true,
HiberniaUs,20,27,3-areas,no-bgp,generic,0,0,97,54324,true,
HiberniaUs,20,27,3-areas,no-bgp,specialized,0,0,53,44116,true,
HiberniaUs,20,27,3-areas,full-mesh,generic,0,0,114,76840,true,
HiberniaUs,20,27,3-areas,full-mesh,specialized,0,0,79,66992,true,
HiberniaUs,20,27,3-areas,rr-k5-r2,generic,5,2,106,61056,true,
HiberniaUs,20,27,3-areas,rr-k5-r2,specialized,5,2,63,51724,true,
EliBackbone,20,30,no-areas,no-bgp,generic,0,0,72,50056,true,
EliBackbone,20,30,no-areas,no-bgp,specialized,0,0,51,47340,true,
EliBackbone,20,30,no-areas,full-mesh,generic,0,0,103,69736,true,
EliBackbone,20,30,no-areas,full-mesh,specialized,0,0,70,66928,true,
EliBackbone,20,30,no-areas,rr-k5-r2,generic,5,2,88,53848,true,
EliBackbone,20,30,no-areas,rr-k5-r2,specialized,5,2,66,49064,true,
EliBackbone,20,30,3-areas,no-bgp,generic,0,0,73,61876,true,
EliBackbone,20,30,3-areas,no-bgp,specialized,0,0,57,45468,true,
EliBackbone,20,30,3-areas,full-mesh,generic,0,0,118,74948,true,
EliBackbone,20,30,3-areas,full-mesh,specialized,0,0,71,69012,true,
EliBackbone,20,30,3-areas,rr-k5-r2,generic,5,2,93,66292,true,
EliBackbone,20,30,3-areas,rr-k5-r2,specialized,5,2,80,55276,true,
Internode,20,31,no-areas,no-bgp,generic,0,0,92,61664,true,
Internode,20,31,no-areas,no-bgp,specialized,0,0,62,48172,true,
Internode,20,31,no-areas,full-mesh,generic,0,0,90,72668,true,
Internode,20,31,no-areas,full-mesh,specialized,0,0,61,64908,true,
Internode,20,31,no-areas,rr-k5-r2,generic,5,2,93,65436,true,
Internode,20,31,no-areas,rr-k5-r2,specialized,5,2,64,49800,true,
Internode,20,31,3-areas,no-bgp,generic,0,0,72,69048,true,
Internode,20,31,3-areas,no-bgp,specialized,0,0,60,45008,true,
Internode,20,31,3-areas,full-mesh,generic,0,0,114,76252,true,
Internode,20,31,3-areas,full-mesh,specialized,0,0,80,64656,true,
Internode,20,31,3-areas,rr-k5-r2,generic,5,2,98,67396,true,
Internode,20,31,3-areas,rr-k5-r2,specialized,5,2,65,53052,true,
Quest,20,31,no-areas,no-bgp,generic,0,0,77,49564,true,
Quest,20,31,no-areas,no-bgp,specialized,0,0,52,44292,true,
Quest,20,31,no-areas,full-mesh,generic,0,0,112,68284,true,
Quest,20,31,no-areas,full-mesh,specialized,0,0,78,64936,true,
Quest,20,31,no-areas,rr-k5-r2,generic,5,2,88,50876,true,
Quest,20,31,no-areas,rr-k5-r2,specialized,5,2,67,57036,true,
Quest,20,31,3-areas,no-bgp,generic,0,0,83,66352,true,
Quest,20,31,3-areas,no-bgp,specialized,0,0,50,46968,true,
Quest,20,31,3-areas,full-mesh,generic,0,0,102,74600,true,
Quest,20,31,3-areas,full-mesh,specialized,0,0,75,65920,true,
Quest,20,31,3-areas,rr-k5-r2,generic,5,2,108,77336,true,
Quest,20,31,3-areas,rr-k5-r2,specialized,5,2,77,53468,true,
Atmnet,21,22,no-areas,no-bgp,generic,0,0,67,44920,true,
Atmnet,21,22,no-areas,no-bgp,specialized,0,0,53,42720,true,
Atmnet,21,22,no-areas,full-mesh,generic,0,0,112,64516,true,
Atmnet,21,22,no-areas,full-mesh,specialized,0,0,79,58100,true,
Atmnet,21,22,no-areas,rr-k5-r2,generic,5,2,96,55616,true,
Atmnet,21,22,no-areas,rr-k5-r2,specialized,5,2,77,51548,true,
Atmnet,21,22,3-areas,no-bgp,generic,0,0,81,53496,true,
Atmnet,21,22,3-areas,no-bgp,specialized,0,0,57,41436,true,
Atmnet,21,22,3-areas,full-mesh,generic,0,0,117,71392,true,
Atmnet,21,22,3-areas,full-mesh,specialized,0,0,67,69304,true,
Atmnet,21,22,3-areas,rr-k5-r2,generic,5,2,102,60904,true,
Atmnet,21,22,3-areas,rr-k5-r2,specialized,5,2,69,51612,true,
Vinaren,21,22,no-areas,no-bgp,generic,0,0,67,45556,true,
Vinaren,21,22,no-areas,no-bgp,specialized,0,0,48,46376,true,
Vinaren,21,22,no-areas,full-mesh,generic,0,0,82,66604,true,
Vinaren,21,22,no-areas,full-mesh,specialized,0,0,55,60176,true,
Vinaren,21,22,no-areas,rr-k5-r2,generic,5,2,87,56064,true,
Vinaren,21,22,no-areas,rr-k5-r2,specialized,5,2,58,52492,true,
Vinaren,21,22,3-areas,no-bgp,generic,0,0,73,50012,true,
Vinaren,21,22,3-areas,no-bgp,specialized,0,0,47,42748,true,
Vinaren,21,22,3-areas,full-mesh,generic,0,0,97,76416,true,
Vinaren,21,22,3-areas,full-mesh,specialized,0,0,58,60808,true,
Vinaren,21,22,3-areas,rr-k5-r2,generic,5,2,91,55504,true,
Vinaren,21,22,3-areas,rr-k5-r2,specialized,5,2,76,53368,true,
Belnet2007,21,24,no-areas,no-bgp,generic,0,0,80,47060,true,
Belnet2007,21,24,no-areas,no-bgp,specialized,0,0,47,45820,true,
Belnet2007,21,24,no-areas,full-mesh,generic,0,0,82,65908,true,
Belnet2007,21,24,no-areas,full-mesh,specialized,0,0,74,63832,true,
Belnet2007,21,24,no-areas,rr-k5-r2,generic,5,2,84,54092,true,
Belnet2007,21,24,no-areas,rr-k5-r2,specialized,5,2,83,51624,true,
Belnet2007,21,24,3-areas,no-bgp,generic,0,0,98,55084,true,
Belnet2007,21,24,3-areas,no-bgp,specialized,0,0,54,45436,true,
Belnet2007,21,24,3-areas,full-mesh,generic,0,0,88,72716,true,
Belnet2007,21,24,3-areas,full-mesh,specialized,0,0,60,64228,true,
Belnet2007,21,24,3-areas,rr-k5-r2,generic,5,2,100,61736,true,
Belnet2007,21,24,3-areas,rr-k5-r2,specialized,5,2,85,53444,true,
Belnet2008,21,24,no-areas,no-bgp,generic,0,0,67,46032,true,
Belnet2008,21,24,no-areas,no-bgp,specialized,0,0,56,45220,true,
Belnet2008,21,24,no-areas,full-mesh,generic,0,0,107,69048,true,
Belnet2008,21,24,no-areas,full-mesh,specialized,0,0,68,65904,true,
Belnet2008,21,24,no-areas,rr-k5-r2,generic,5,2,83,53724,true,
Belnet2008,21,24,no-areas,rr-k5-r2,specialized,5,2,73,50656,true,
Belnet2008,21,24,3-areas,no-bgp,generic,0,0,93,50068,true,
Belnet2008,21,24,3-areas,no-bgp,specialized,0,0,57,43804,true,
Belnet2008,21,24,3-areas,full-mesh,generic,0,0,93,70080,true,
Belnet2008,21,24,3-areas,full-mesh,specialized,0,0,82,67296,true,
Belnet2008,21,24,3-areas,rr-k5-r2,generic,5,2,78,62004,true,
Belnet2008,21,24,3-areas,rr-k5-r2,specialized,5,2,82,51836,true,
Belnet2009,21,24,no-areas,no-bgp,generic,0,0,77,48148,true,
Belnet2009,21,24,no-areas,no-bgp,specialized,0,0,52,41696,true,
Belnet2009,21,24,no-areas,full-mesh,generic,0,0,83,68132,true,
Belnet2009,21,24,no-areas,full-mesh,specialized,0,0,84,60220,true,
Belnet2009,21,24,no-areas,rr-k5-r2,generic,5,2,83,54116,true,
Belnet2009,21,24,no-areas,rr-k5-r2,specialized,5,2,76,52120,true,
Belnet2009,21,24,3-areas,no-bgp,generic,0,0,69,50160,true,
Belnet2009,21,24,3-areas,no-bgp,specialized,0,0,57,50504,true,
Belnet2009,21,24,3-areas,full-mesh,generic,0,0,93,76472,true,
Belnet2009,21,24,3-areas,full-mesh,specialized,0,0,81,64856,true,
Belnet2009,21,24,3-areas,rr-k5-r2,generic,5,2,93,63516,true,
Belnet2009,21,24,3-areas,rr-k5-r2,specialized,5,2,83,49100,true,
Packetexchange,21,27,no-areas,no-bgp,generic,0,0,78,52376,true,
Packetexchange,21,27,no-areas,no-bgp,specialized,0,0,46,46380,true,
Packetexchange,21,27,no-areas,full-mesh,generic,0,0,83,66820,true,
Packetexchange,21,27,no-areas,full-mesh,specialized,0,0,60,67336,true,
Packetexchange,21,27,no-areas,rr-k5-r2,generic,5,2,84,53932,true,
Packetexchange,21,27,no-areas,rr-k5-r2,specialized,5,2,66,56004,true,
Packetexchange,21,27,3-areas,no-bgp,generic,0,0,75,54656,true,
Packetexchange,21,27,3-areas,no-bgp,specialized,0,0,64,45804,true,
Packetexchange,21,27,3-areas,full-mesh,generic,0,0,94,69864,true,
Packetexchange,21,27,3-areas,full-mesh,specialized,0,0,72,68088,true,
Packetexchange,21,27,3-areas,rr-k5-r2,generic,5,2,92,62868,true,
Packetexchange,21,27,3-areas,rr-k5-r2,specialized,5,2,88,53120,true,
Amres,22,21,no-areas,no-bgp,generic,0,0,78,48856,true,
Amres,22,21,no-areas,no-bgp,specialized,0,0,62,43416,true,
Amres,22,21,no-areas,full-mesh,generic,0,0,84,68356,true,
Amres,22,21,no-areas,full-mesh,specialized,0,0,68,67332,true,
Amres,22,21,no-areas,rr-k5-r2,generic,5,2,96,55396,true,
Amres,22,21,no-areas,rr-k5-r2,specialized,5,2,76,51444,true,
Amres,22,21,3-areas,no-bgp,generic,0,0,87,53584,true,
Amres,22,21,3-areas,no-bgp,specialized,0,0,53,47560,true,
Amres,22,21,3-areas,full-mesh,generic,0,0,94,65592,true,
Amres,22,21,3-areas,full-mesh,specialized,0,0,86,69624,true,
Amres,22,21,3-areas,rr-k5-r2,generic,5,2,106,60052,true,
Amres,22,21,3-areas,rr-k5-r2,specialized,5,2,71,51004,true,
KentmanApr2007,22,21,no-areas,no-bgp,generic,0,0,77,47752,true,
KentmanApr2007,22,21,no-areas,no-bgp,specialized,0,0,28,40576,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,no-areas,full-mesh,generic,0,0,78,69664,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,no-areas,full-mesh,specialized,0,0,37,56828,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,no-areas,rr-k5-r2,generic,5,2,104,54464,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,no-areas,rr-k5-r2,specialized,5,2,46,52120,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,3-areas,no-bgp,generic,0,0,105,51172,true,
KentmanApr2007,22,21,3-areas,no-bgp,specialized,0,0,40,46204,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,3-areas,full-mesh,generic,0,0,38,66484,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,3-areas,full-mesh,specialized,0,0,34,62108,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,3-areas,rr-k5-r2,generic,5,2,107,58664,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanApr2007,22,21,3-areas,rr-k5-r2,specialized,5,2,40,53068,false,[31maxiom::datalog::checker::AssertViolated[0m
VisionNet,22,21,no-areas,no-bgp,generic,0,0,90,52092,true,
VisionNet,22,21,no-areas,no-bgp,specialized,0,0,65,44788,true,
VisionNet,22,21,no-areas,full-mesh,generic,0,0,100,70324,true,
VisionNet,22,21,no-areas,full-mesh,specialized,0,0,79,66592,true,
VisionNet,22,21,no-areas,rr-k5-r2,generic,5,2,101,55996,true,
VisionNet,22,21,no-areas,rr-k5-r2,specialized,5,2,70,48048,true,
VisionNet,22,21,3-areas,no-bgp,generic,0,0,72,53072,true,
VisionNet,22,21,3-areas,no-bgp,specialized,0,0,59,45336,true,
VisionNet,22,21,3-areas,full-mesh,generic,0,0,101,66088,true,
VisionNet,22,21,3-areas,full-mesh,specialized,0,0,76,67964,true,
VisionNet,22,21,3-areas,rr-k5-r2,generic,5,2,112,58808,true,
VisionNet,22,21,3-areas,rr-k5-r2,specialized,5,2,81,48032,true,
Garr200212,22,23,no-areas,no-bgp,generic,0,0,74,52268,true,
Garr200212,22,23,no-areas,no-bgp,specialized,0,0,42,42956,true,
Garr200212,22,23,no-areas,full-mesh,generic,0,0,84,69136,true,
Garr200212,22,23,no-areas,full-mesh,specialized,0,0,85,60668,true,
Garr200212,22,23,no-areas,rr-k5-r2,generic,5,2,80,59836,true,
Garr200212,22,23,no-areas,rr-k5-r2,specialized,5,2,78,52600,true,
Garr200212,22,23,3-areas,no-bgp,generic,0,0,69,56304,true,
Garr200212,22,23,3-areas,no-bgp,specialized,0,0,50,45252,true,
Garr200212,22,23,3-areas,full-mesh,generic,0,0,106,75400,true,
Garr200212,22,23,3-areas,full-mesh,specialized,0,0,76,65036,true,
Garr200212,22,23,3-areas,rr-k5-r2,generic,5,2,98,70448,true,
Garr200212,22,23,3-areas,rr-k5-r2,specialized,5,2,72,51764,true,
Garr200112,22,24,no-areas,no-bgp,generic,0,0,56,54476,true,
Garr200112,22,24,no-areas,no-bgp,specialized,0,0,51,44652,true,
Garr200112,22,24,no-areas,full-mesh,generic,0,0,78,68248,true,
Garr200112,22,24,no-areas,full-mesh,specialized,0,0,60,64948,true,
Garr200112,22,24,no-areas,rr-k5-r2,generic,5,2,92,63400,true,
Garr200112,22,24,no-areas,rr-k5-r2,specialized,5,2,63,49216,true,
Garr200112,22,24,3-areas,no-bgp,generic,0,0,83,66036,true,
Garr200112,22,24,3-areas,no-bgp,specialized,0,0,62,49304,true,
Garr200112,22,24,3-areas,full-mesh,generic,0,0,87,78400,true,
Garr200112,22,24,3-areas,full-mesh,specialized,0,0,72,63208,true,
Garr200112,22,24,3-areas,rr-k5-r2,generic,5,2,86,70840,true,
Garr200112,22,24,3-areas,rr-k5-r2,specialized,5,2,62,49916,true,
UniC,22,24,no-areas,no-bgp,generic,0,0,59,46276,true,
UniC,22,24,no-areas,no-bgp,specialized,0,0,52,46960,true,
UniC,22,24,no-areas,full-mesh,generic,0,0,78,67268,true,
UniC,22,24,no-areas,full-mesh,specialized,0,0,70,62328,true,
UniC,22,24,no-areas,rr-k5-r2,generic,5,2,70,50948,true,
UniC,22,24,no-areas,rr-k5-r2,specialized,5,2,67,50200,true,
UniC,22,24,3-areas,no-bgp,generic,0,0,72,48944,true,
UniC,22,24,3-areas,no-bgp,specialized,0,0,52,44900,true,
UniC,22,24,3-areas,full-mesh,generic,0,0,99,75664,true,
UniC,22,24,3-areas,full-mesh,specialized,0,0,73,66164,true,
UniC,22,24,3-areas,rr-k5-r2,generic,5,2,112,63736,true,
UniC,22,24,3-areas,rr-k5-r2,specialized,5,2,71,52508,true,
Belnet2010,22,25,no-areas,no-bgp,generic,0,0,67,48580,true,
Belnet2010,22,25,no-areas,no-bgp,specialized,0,0,49,43256,true,
Belnet2010,22,25,no-areas,full-mesh,generic,0,0,85,71092,true,
Belnet2010,22,25,no-areas,full-mesh,specialized,0,0,66,64760,true,
Belnet2010,22,25,no-areas,rr-k5-r2,generic,5,2,93,53732,true,
Belnet2010,22,25,no-areas,rr-k5-r2,specialized,5,2,66,52084,true,
Belnet2010,22,25,3-areas,no-bgp,generic,0,0,87,56088,true,
Belnet2010,22,25,3-areas,no-bgp,specialized,0,0,54,45020,true,
Belnet2010,22,25,3-areas,full-mesh,generic,0,0,93,66388,true,
Belnet2010,22,25,3-areas,full-mesh,specialized,0,0,58,65336,true,
Belnet2010,22,25,3-areas,rr-k5-r2,generic,5,2,110,65684,true,
Belnet2010,22,25,3-areas,rr-k5-r2,specialized,5,2,64,52952,true,
Bandcon,22,28,no-areas,no-bgp,generic,0,0,67,53344,true,
Bandcon,22,28,no-areas,no-bgp,specialized,0,0,29,45756,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,no-areas,full-mesh,generic,0,0,100,67660,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,no-areas,full-mesh,specialized,0,0,46,61332,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,no-areas,rr-k5-r2,generic,5,2,103,60708,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,no-areas,rr-k5-r2,specialized,5,2,41,54860,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,3-areas,no-bgp,generic,0,0,97,60536,true,
Bandcon,22,28,3-areas,no-bgp,specialized,0,0,40,41636,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,3-areas,full-mesh,generic,0,0,104,73784,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,3-areas,full-mesh,specialized,0,0,44,59972,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,3-areas,rr-k5-r2,generic,5,2,117,64820,false,[31maxiom::datalog::checker::AssertViolated[0m
Bandcon,22,28,3-areas,rr-k5-r2,specialized,5,2,42,50204,false,[31maxiom::datalog::checker::AssertViolated[0m
BtEurope,22,35,no-areas,no-bgp,generic,0,0,73,58140,true,
BtEurope,22,35,no-areas,no-bgp,specialized,0,0,48,47752,true,
BtEurope,22,35,no-areas,full-mesh,generic,0,0,82,87180,true,
BtEurope,22,35,no-areas,full-mesh,specialized,0,0,75,68888,true,
BtEurope,22,35,no-areas,rr-k5-r2,generic,5,2,84,68392,true,
BtEurope,22,35,no-areas,rr-k5-r2,specialized,5,2,80,54064,true,
BtEurope,22,35,3-areas,no-bgp,generic,0,0,91,82028,true,
BtEurope,22,35,3-areas,no-bgp,specialized,0,0,65,48868,true,
BtEurope,22,35,3-areas,full-mesh,generic,0,0,97,87392,true,
BtEurope,22,35,3-areas,full-mesh,specialized,0,0,89,69272,true,
BtEurope,22,35,3-areas,rr-k5-r2,generic,5,2,101,75584,true,
BtEurope,22,35,3-areas,rr-k5-r2,specialized,5,2,74,54120,true,
York,23,24,no-areas,no-bgp,generic,0,0,82,50240,true,
York,23,24,no-areas,no-bgp,specialized,0,0,60,45060,true,
York,23,24,no-areas,full-mesh,generic,0,0,98,69588,true,
York,23,24,no-areas,full-mesh,specialized,0,0,75,67212,true,
York,23,24,no-areas,rr-k5-r2,generic,5,2,92,58560,true,
York,23,24,no-areas,rr-k5-r2,specialized,5,2,78,51456,true,
York,23,24,3-areas,no-bgp,generic,0,0,79,52580,true,
York,23,24,3-areas,no-bgp,specialized,0,0,57,43336,true,
York,23,24,3-areas,full-mesh,generic,0,0,111,72808,true,
York,23,24,3-areas,full-mesh,specialized,0,0,82,68880,true,
York,23,24,3-areas,rr-k5-r2,generic,5,2,103,61076,true,
York,23,24,3-areas,rr-k5-r2,specialized,5,2,74,47944,true,
Fccn,23,25,no-areas,no-bgp,generic,0,0,68,55516,true,
Fccn,23,25,no-areas,no-bgp,specialized,0,0,52,49436,true,
Fccn,23,25,no-areas,full-mesh,generic,0,0,72,74952,true,
Fccn,23,25,no-areas,full-mesh,specialized,0,0,54,63960,true,
Fccn,23,25,no-areas,rr-k5-r2,generic,5,2,123,57168,true,
Fccn,23,25,no-areas,rr-k5-r2,specialized,5,2,59,53908,true,
Fccn,23,25,3-areas,no-bgp,generic,0,0,75,64888,true,
Fccn,23,25,3-areas,no-bgp,specialized,0,0,48,42984,true,
Fccn,23,25,3-areas,full-mesh,generic,0,0,97,77128,true,
Fccn,23,25,3-areas,full-mesh,specialized,0,0,71,67680,true,
Fccn,23,25,3-areas,rr-k5-r2,generic,5,2,88,62580,true,
Fccn,23,25,3-areas,rr-k5-r2,specialized,5,2,84,53972,true,
Karen,23,26,no-areas,no-bgp,generic,0,0,100,50176,true,
Karen,23,26,no-areas,no-bgp,specialized,0,0,53,43036,true,
Karen,23,26,no-areas,full-mesh,generic,0,0,105,71560,true,
Karen,23,26,no-areas,full-mesh,specialized,0,0,68,63764,true,
Karen,23,26,no-areas,rr-k5-r2,generic,5,2,92,58752,true,
Karen,23,26,no-areas,rr-k5-r2,specialized,5,2,70,51660,true,
Karen,23,26,3-areas,no-bgp,generic,0,0,96,53624,true,
Karen,23,26,3-areas,no-bgp,specialized,0,0,46,45752,true,
Karen,23,26,3-areas,full-mesh,generic,0,0,95,74224,true,
Karen,23,26,3-areas,full-mesh,specialized,0,0,65,63968,true,
Karen,23,26,3-areas,rr-k5-r2,generic,5,2,102,62036,true,
Karen,23,26,3-areas,rr-k5-r2,specialized,5,2,61,51816,true,
Abvt,23,31,no-areas,no-bgp,generic,0,0,70,50408,true,
Abvt,23,31,no-areas,no-bgp,specialized,0,0,62,44896,true,
Abvt,23,31,no-areas,full-mesh,generic,0,0,84,71912,true,
Abvt,23,31,no-areas,full-mesh,specialized,0,0,68,67248,true,
Abvt,23,31,no-areas,rr-k5-r2,generic,5,2,115,53672,true,
Abvt,23,31,no-areas,rr-k5-r2,specialized,5,2,72,55080,true,
Abvt,23,31,3-areas,no-bgp,generic,0,0,73,50140,true,
Abvt,23,31,3-areas,no-bgp,specialized,0,0,52,46884,true,
Abvt,23,31,3-areas,full-mesh,generic,0,0,101,82524,true,
Abvt,23,31,3-areas,full-mesh,specialized,0,0,69,68804,true,
Abvt,23,31,3-areas,rr-k5-r2,generic,5,2,98,72044,true,
Abvt,23,31,3-areas,rr-k5-r2,specialized,5,2,61,52716,true,
Cynet,24,23,no-areas,no-bgp,generic,0,0,67,50748,true,
Cynet,24,23,no-areas,no-bgp,specialized,0,0,41,47940,true,
Cynet,24,23,no-areas,full-mesh,generic,0,0,85,72572,true,
Cynet,24,23,no-areas,full-mesh,specialized,0,0,53,63608,true,
Cynet,24,23,no-areas,rr-k5-r2,generic,5,2,106,61188,true,
Cynet,24,23,no-areas,rr-k5-r2,specialized,5,2,72,54568,true,
Cynet,24,23,3-areas,no-bgp,generic,0,0,74,65192,true,
Cynet,24,23,3-areas,no-bgp,specialized,0,0,54,45188,true,
Cynet,24,23,3-areas,full-mesh,generic,0,0,110,78196,true,
Cynet,24,23,3-areas,full-mesh,specialized,0,0,66,71056,true,
Cynet,24,23,3-areas,rr-k5-r2,generic,5,2,100,69212,true,
Cynet,24,23,3-areas,rr-k5-r2,specialized,5,2,64,52872,true,
Renater1999,24,23,no-areas,no-bgp,generic,0,0,84,55596,true,
Renater1999,24,23,no-areas,no-bgp,specialized,0,0,40,49976,true,
Renater1999,24,23,no-areas,full-mesh,generic,0,0,84,70532,true,
Renater1999,24,23,no-areas,full-mesh,specialized,0,0,64,67884,true,
Renater1999,24,23,no-areas,rr-k5-r2,generic,5,2,92,61948,true,
Renater1999,24,23,no-areas,rr-k5-r2,specialized,5,2,59,48160,true,
Renater1999,24,23,3-areas,no-bgp,generic,0,0,81,51884,true,
Renater1999,24,23,3-areas,no-bgp,specialized,0,0,52,46320,true,
Renater1999,24,23,3-areas,full-mesh,generic,0,0,108,80840,true,
Renater1999,24,23,3-areas,full-mesh,specialized,0,0,77,69696,true,
Renater1999,24,23,3-areas,rr-k5-r2,generic,5,2,94,62028,true,
Renater1999,24,23,3-areas,rr-k5-r2,specialized,5,2,74,56088,true,
Psinet,24,25,no-areas,no-bgp,generic,0,0,69,51612,true,
Psinet,24,25,no-areas,no-bgp,specialized,0,0,61,42736,true,
Psinet,24,25,no-areas,full-mesh,generic,0,0,101,72004,true,
Psinet,24,25,no-areas,full-mesh,specialized,0,0,72,66608,true,
Psinet,24,25,no-areas,rr-k5-r2,generic,5,2,94,62972,true,
Psinet,24,25,no-areas,rr-k5-r2,specialized,5,2,76,48732,true,
Psinet,24,25,3-areas,no-bgp,generic,0,0,84,53568,true,
Psinet,24,25,3-areas,no-bgp,specialized,0,0,60,46748,true,
Psinet,24,25,3-areas,full-mesh,generic,0,0,112,74080,true,
Psinet,24,25,3-areas,full-mesh,specialized,0,0,79,67596,true,
Psinet,24,25,3-areas,rr-k5-r2,generic,5,2,110,60552,true,
Psinet,24,25,3-areas,rr-k5-r2,specialized,5,2,78,51224,true,
Funet,24,27,no-areas,no-bgp,generic,0,0,71,48292,true,
Funet,24,27,no-areas,no-bgp,specialized,0,0,49,44616,true,
Funet,24,27,no-areas,full-mesh,generic,0,0,88,72444,true,
Funet,24,27,no-areas,full-mesh,specialized,0,0,68,68900,true,
Funet,24,27,no-areas,rr-k5-r2,generic,5,2,127,57636,true,
Funet,24,27,no-areas,rr-k5-r2,specialized,5,2,78,53268,true,
Funet,24,27,3-areas,no-bgp,generic,0,0,89,54040,true,
Funet,24,27,3-areas,no-bgp,specialized,0,0,68,46968,true,
Funet,24,27,3-areas,full-mesh,generic,0,0,108,77028,true,
Funet,24,27,3-areas,full-mesh,specialized,0,0,75,70240,true,
Funet,24,27,3-areas,rr-k5-r2,generic,5,2,104,66612,true,
Funet,24,27,3-areas,rr-k5-r2,specialized,5,2,94,52524,true,
Renater2001,24,27,no-areas,no-bgp,generic,0,0,71,50572,true,
Renater2001,24,27,no-areas,no-bgp,specialized,0,0,50,43824,true,
Renater2001,24,27,no-areas,full-mesh,generic,0,0,100,70676,true,
Renater2001,24,27,no-areas,full-mesh,specialized,0,0,62,69472,true,
Renater2001,24,27,no-areas,rr-k5-r2,generic,5,2,75,60328,true,
Renater2001,24,27,no-areas,rr-k5-r2,specialized,5,2,66,51520,true,
Renater2001,24,27,3-areas,no-bgp,generic,0,0,84,60104,true,
Renater2001,24,27,3-areas,no-bgp,specialized,0,0,56,46432,true,
Renater2001,24,27,3-areas,full-mesh,generic,0,0,97,77972,true,
Renater2001,24,27,3-areas,full-mesh,specialized,0,0,63,65032,true,
Renater2001,24,27,3-areas,rr-k5-r2,generic,5,2,104,61692,true,
Renater2001,24,27,3-areas,rr-k5-r2,specialized,5,2,74,54888,true,
Cwix,24,29,no-areas,no-bgp,generic,0,0,74,49624,true,
Cwix,24,29,no-areas,no-bgp,specialized,0,0,53,49912,true,
Cwix,24,29,no-areas,full-mesh,generic,0,0,92,68968,true,
Cwix,24,29,no-areas,full-mesh,specialized,0,0,73,68332,true,
Cwix,24,29,no-areas,rr-k5-r2,generic,5,2,88,60748,true,
Cwix,24,29,no-areas,rr-k5-r2,specialized,5,2,67,57152,true,
Cwix,24,29,3-areas,no-bgp,generic,0,0,81,56268,true,
Cwix,24,29,3-areas,no-bgp,specialized,0,0,60,46860,true,
Cwix,24,29,3-areas,full-mesh,generic,0,0,98,80092,true,
Cwix,24,29,3-areas,full-mesh,specialized,0,0,84,68820,true,
Cwix,24,29,3-areas,rr-k5-r2,generic,5,2,96,72176,true,
Cwix,24,29,3-areas,rr-k5-r2,specialized,5,2,76,53764,true,
Renater2004,24,29,no-areas,no-bgp,generic,0,0,68,51592,true,
Renater2004,24,29,no-areas,no-bgp,specialized,0,0,45,42644,true,
Renater2004,24,29,no-areas,full-mesh,generic,0,0,88,71388,true,
Renater2004,24,29,no-areas,full-mesh,specialized,0,0,64,64324,true,
Renater2004,24,29,no-areas,rr-k5-r2,generic,5,2,88,58556,true,
Renater2004,24,29,no-areas,rr-k5-r2,specialized,5,2,70,55112,true,
Renater2004,24,29,3-areas,no-bgp,generic,0,0,81,69952,true,
Renater2004,24,29,3-areas,no-bgp,specialized,0,0,56,50468,true,
Renater2004,24,29,3-areas,full-mesh,generic,0,0,92,79048,true,
Renater2004,24,29,3-areas,full-mesh,specialized,0,0,84,71380,true,
Renater2004,24,29,3-areas,rr-k5-r2,generic,5,2,94,64220,true,
Renater2004,24,29,3-areas,rr-k5-r2,specialized,5,2,75,52748,true,
Canerie,24,33,no-areas,no-bgp,generic,0,0,63,49708,true,
Canerie,24,33,no-areas,no-bgp,specialized,0,0,56,47072,true,
Canerie,24,33,no-areas,full-mesh,generic,0,0,97,75636,true,
Canerie,24,33,no-areas,full-mesh,specialized,0,0,65,66744,true,
Canerie,24,33,no-areas,rr-k5-r2,generic,5,2,71,60748,true,
Canerie,24,33,no-areas,rr-k5-r2,specialized,5,2,61,54396,true,
Canerie,24,33,3-areas,no-bgp,generic,0,0,83,62116,true,
Canerie,24,33,3-areas,no-bgp,specialized,0,0,54,44516,true,
Canerie,24,33,3-areas,full-mesh,generic,0,0,103,81012,true,
Canerie,24,33,3-areas,full-mesh,specialized,0,0,65,68772,true,
Canerie,24,33,3-areas,rr-k5-r2,generic,5,2,106,61708,true,
Canerie,24,33,3-areas,rr-k5-r2,specialized,5,2,61,53540,true,
Xeex,24,34,no-areas,no-bgp,generic,0,0,68,57336,true,
Xeex,24,34,no-areas,no-bgp,specialized,0,0,47,45444,true,
Xeex,24,34,no-areas,full-mesh,generic,0,0,98,73116,true,
Xeex,24,34,no-areas,full-mesh,specialized,0,0,69,68828,true,
Xeex,24,34,no-areas,rr-k5-r2,generic,5,2,79,64680,true,
Xeex,24,34,no-areas,rr-k5-r2,specialized,5,2,71,56620,true,
Xeex,24,34,3-areas,no-bgp,generic,0,0,83,60764,true,
Xeex,24,34,3-areas,no-bgp,specialized,0,0,51,43388,true,
Xeex,24,34,3-areas,full-mesh,generic,0,0,98,86580,true,
Xeex,24,34,3-areas,full-mesh,specialized,0,0,66,69336,true,
Xeex,24,34,3-areas,rr-k5-r2,generic,5,2,107,72636,true,
Xeex,24,34,3-areas,rr-k5-r2,specialized,5,2,81,49276,true,
HurricaneElectric,24,37,no-areas,no-bgp,generic,0,0,78,60716,true,
HurricaneElectric,24,37,no-areas,no-bgp,specialized,0,0,50,43744,true,
HurricaneElectric,24,37,no-areas,full-mesh,generic,0,0,82,76436,true,
HurricaneElectric,24,37,no-areas,full-mesh,specialized,0,0,69,66968,true,
HurricaneElectric,24,37,no-areas,rr-k5-r2,generic,5,2,94,71360,true,
HurricaneElectric,24,37,no-areas,rr-k5-r2,specialized,5,2,76,50884,true,
HurricaneElectric,24,37,3-areas,no-bgp,generic,0,0,89,71700,true,
HurricaneElectric,24,37,3-areas,no-bgp,specialized,0,0,61,49704,true,
HurricaneElectric,24,37,3-areas,full-mesh,generic,0,0,135,87280,true,
HurricaneElectric,24,37,3-areas,full-mesh,specialized,0,0,78,70268,true,
HurricaneElectric,24,37,3-areas,rr-k5-r2,generic,5,2,98,74012,true,
HurricaneElectric,24,37,3-areas,rr-k5-r2,specialized,5,2,89,50824,true,
Gambia,25,25,no-areas,no-bgp,generic,0,0,67,60392,true,
Gambia,25,25,no-areas,no-bgp,specialized,0,0,52,44540,true,
Gambia,25,25,no-areas,full-mesh,generic,0,0,111,77532,true,
Gambia,25,25,no-areas,full-mesh,specialized,0,0,71,66468,true,
Gambia,25,25,no-areas,rr-k5-r2,generic,5,2,95,59732,true,
Gambia,25,25,no-areas,rr-k5-r2,specialized,5,2,71,51372,true,
Gambia,25,25,3-areas,no-bgp,generic,0,0,87,59828,true,
Gambia,25,25,3-areas,no-bgp,specialized,0,0,60,45692,true,
Gambia,25,25,3-areas,full-mesh,generic,0,0,105,77112,true,
Gambia,25,25,3-areas,full-mesh,specialized,0,0,84,66404,true,
Gambia,25,25,3-areas,rr-k5-r2,generic,5,2,106,66928,true,
Gambia,25,25,3-areas,rr-k5-r2,specialized,5,2,68,59724,true,
KentmanFeb2008,25,25,no-areas,no-bgp,generic,0,0,65,48440,true,
KentmanFeb2008,25,25,no-areas,no-bgp,specialized,0,0,40,47644,true,
KentmanFeb2008,25,25,no-areas,full-mesh,generic,0,0,85,69360,true,
KentmanFeb2008,25,25,no-areas,full-mesh,specialized,0,0,70,71080,true,
KentmanFeb2008,25,25,no-areas,rr-k5-r2,generic,5,2,102,64280,true,
KentmanFeb2008,25,25,no-areas,rr-k5-r2,specialized,5,2,65,53656,true,
KentmanFeb2008,25,25,3-areas,no-bgp,generic,0,0,81,60548,true,
KentmanFeb2008,25,25,3-areas,no-bgp,specialized,0,0,63,46592,true,
KentmanFeb2008,25,25,3-areas,full-mesh,generic,0,0,94,77028,true,
KentmanFeb2008,25,25,3-areas,full-mesh,specialized,0,0,76,70328,true,
KentmanFeb2008,25,25,3-areas,rr-k5-r2,generic,5,2,97,62856,true,
KentmanFeb2008,25,25,3-areas,rr-k5-r2,specialized,5,2,65,58736,true,
Arpanet19723,25,28,no-areas,no-bgp,generic,0,0,73,56796,true,
Arpanet19723,25,28,no-areas,no-bgp,specialized,0,0,46,41228,true,
Arpanet19723,25,28,no-areas,full-mesh,generic,0,0,78,73764,true,
Arpanet19723,25,28,no-areas,full-mesh,specialized,0,0,67,69684,true,
Arpanet19723,25,28,no-areas,rr-k5-r2,generic,5,2,85,52844,true,
Arpanet19723,25,28,no-areas,rr-k5-r2,specialized,5,2,58,53916,true,
Arpanet19723,25,28,3-areas,no-bgp,generic,0,0,97,58520,true,
Arpanet19723,25,28,3-areas,no-bgp,specialized,0,0,62,45064,true,
Arpanet19723,25,28,3-areas,full-mesh,generic,0,0,122,82596,true,
Arpanet19723,25,28,3-areas,full-mesh,specialized,0,0,76,66816,true,
Arpanet19723,25,28,3-areas,rr-k5-r2,generic,5,2,93,62876,true,
Arpanet19723,25,28,3-areas,rr-k5-r2,specialized,5,2,78,53908,true,
Agis,25,30,no-areas,no-bgp,generic,0,0,80,55728,true,
Agis,25,30,no-areas,no-bgp,specialized,0,0,56,47744,true,
Agis,25,30,no-areas,full-mesh,generic,0,0,95,73356,true,
Agis,25,30,no-areas,full-mesh,specialized,0,0,70,70524,true,
Agis,25,30,no-areas,rr-k5-r2,generic,5,2,84,64652,true,
Agis,25,30,no-areas,rr-k5-r2,specialized,5,2,76,51176,true,
Agis,25,30,3-areas,no-bgp,generic,0,0,78,58032,true,
Agis,25,30,3-areas,no-bgp,specialized,0,0,57,47608,true,
Agis,25,30,3-areas,full-mesh,generic,0,0,104,77524,true,
Agis,25,30,3-areas,full-mesh,specialized,0,0,80,69140,true,
Agis,25,30,3-areas,rr-k5-r2,generic,5,2,105,68484,true,
Agis,25,30,3-areas,rr-k5-r2,specialized,5,2,66,52472,true,
AttMpls,25,56,no-areas,no-bgp,generic,0,0,75,82692,true,
AttMpls,25,56,no-areas,no-bgp,specialized,0,0,57,51052,true,
AttMpls,25,56,no-areas,full-mesh,generic,0,0,105,99744,true,
AttMpls,25,56,no-areas,full-mesh,specialized,0,0,76,69560,true,
AttMpls,25,56,no-areas,rr-k5-r2,generic,5,2,104,82964,true,
AttMpls,25,56,no-areas,rr-k5-r2,specialized,5,2,86,56400,true,
AttMpls,25,56,3-areas,no-bgp,generic,0,0,93,105572,true,
AttMpls,25,56,3-areas,no-bgp,specialized,0,0,70,48356,true,
AttMpls,25,56,3-areas,full-mesh,generic,0,0,107,113272,true,
AttMpls,25,56,3-areas,full-mesh,specialized,0,0,79,67392,true,
AttMpls,25,56,3-areas,rr-k5-r2,generic,5,2,97,100016,true,
AttMpls,25,56,3-areas,rr-k5-r2,specialized,5,2,86,57340,true,
GtsHungary,26,27,no-areas,no-bgp,generic,0,0,65,62204,true,
GtsHungary,26,27,no-areas,no-bgp,specialized,0,0,59,45508,true,
GtsHungary,26,27,no-areas,full-mesh,generic,0,0,87,76724,true,
GtsHungary,26,27,no-areas,full-mesh,specialized,0,0,67,67328,true,
GtsHungary,26,27,no-areas,rr-k5-r2,generic,5,2,87,66188,true,
GtsHungary,26,27,no-areas,rr-k5-r2,specialized,5,2,63,55324,true,
GtsHungary,26,27,3-areas,no-bgp,generic,0,0,80,64824,true,
GtsHungary,26,27,3-areas,no-bgp,specialized,0,0,60,49420,true,
GtsHungary,26,27,3-areas,full-mesh,generic,0,0,108,84524,true,
GtsHungary,26,27,3-areas,full-mesh,specialized,0,0,73,71320,true,
GtsHungary,26,27,3-areas,rr-k5-r2,generic,5,2,107,72700,true,
GtsHungary,26,27,3-areas,rr-k5-r2,specialized,5,2,73,53560,true,
Cesnet200304,26,30,no-areas,no-bgp,generic,0,0,73,55956,true,
Cesnet200304,26,30,no-areas,no-bgp,specialized,0,0,46,50004,true,
Cesnet200304,26,30,no-areas,full-mesh,generic,0,0,74,82368,true,
Cesnet200304,26,30,no-areas,full-mesh,specialized,0,0,63,70616,true,
Cesnet200304,26,30,no-areas,rr-k5-r2,generic,5,2,100,62408,true,
Cesnet200304,26,30,no-areas,rr-k5-r2,specialized,5,2,62,53528,true,
Cesnet200304,26,30,3-areas,no-bgp,generic,0,0,76,66468,true,
Cesnet200304,26,30,3-areas,no-bgp,specialized,0,0,48,47944,true,
Cesnet200304,26,30,3-areas,full-mesh,generic,0,0,114,85768,true,
Cesnet200304,26,30,3-areas,full-mesh,specialized,0,0,67,74132,true,
Cesnet200304,26,30,3-areas,rr-k5-r2,generic,5,2,117,76868,true,
Cesnet200304,26,30,3-areas,rr-k5-r2,specialized,5,2,70,55880,true,
Sunet,26,32,no-areas,no-bgp,generic,0,0,86,52948,true,
Sunet,26,32,no-areas,no-bgp,specialized,0,0,53,43648,true,
Sunet,26,32,no-areas,full-mesh,generic,0,0,96,77860,true,
Sunet,26,32,no-areas,full-mesh,specialized,0,0,78,68780,true,
Sunet,26,32,no-areas,rr-k5-r2,generic,5,2,92,61288,true,
Sunet,26,32,no-areas,rr-k5-r2,specialized,5,2,68,53380,true,
Sunet,26,32,3-areas,no-bgp,generic,0,0,100,57132,true,
Sunet,26,32,3-areas,no-bgp,specialized,0,0,51,47872,true,
Sunet,26,32,3-areas,full-mesh,generic,0,0,101,81224,true,
Sunet,26,32,3-areas,full-mesh,specialized,0,0,62,66212,true,
Sunet,26,32,3-areas,rr-k5-r2,generic,5,2,118,69380,true,
Sunet,26,32,3-areas,rr-k5-r2,specialized,5,2,68,53892,true,
Bbnplanet,27,28,no-areas,no-bgp,generic,0,0,78,51880,true,
Bbnplanet,27,28,no-areas,no-bgp,specialized,0,0,39,50088,true,
Bbnplanet,27,28,no-areas,full-mesh,generic,0,0,84,78212,true,
Bbnplanet,27,28,no-areas,full-mesh,specialized,0,0,69,70140,true,
Bbnplanet,27,28,no-areas,rr-k5-r2,generic,5,2,78,69000,true,
Bbnplanet,27,28,no-areas,rr-k5-r2,specialized,5,2,59,55092,true,
Bbnplanet,27,28,3-areas,no-bgp,generic,0,0,82,55524,true,
Bbnplanet,27,28,3-areas,no-bgp,specialized,0,0,60,45836,true,
Bbnplanet,27,28,3-areas,full-mesh,generic,0,0,95,87648,true,
Bbnplanet,27,28,3-areas,full-mesh,specialized,0,0,68,65960,true,
Bbnplanet,27,28,3-areas,rr-k5-r2,generic,5,2,98,68100,true,
Bbnplanet,27,28,3-areas,rr-k5-r2,specialized,5,2,65,52900,true,
PionierL3,27,32,no-areas,no-bgp,generic,0,0,72,52180,true,
PionierL3,27,32,no-areas,no-bgp,specialized,0,0,55,44576,true,
PionierL3,27,32,no-areas,full-mesh,generic,0,0,91,79724,true,
PionierL3,27,32,no-areas,full-mesh,specialized,0,0,68,68340,true,
PionierL3,27,32,no-areas,rr-k5-r2,generic,5,2,84,60188,true,
PionierL3,27,32,no-areas,rr-k5-r2,specialized,5,2,72,57248,true,
PionierL3,27,32,3-areas,no-bgp,generic,0,0,90,58748,true,
PionierL3,27,32,3-areas,no-bgp,specialized,0,0,68,43240,true,
PionierL3,27,32,3-areas,full-mesh,generic,0,0,98,82996,true,
PionierL3,27,32,3-areas,full-mesh,specialized,0,0,72,65744,true,
PionierL3,27,32,3-areas,rr-k5-r2,generic,5,2,97,76332,true,
PionierL3,27,32,3-areas,rr-k5-r2,specialized,5,2,73,50452,true,
Integra,27,36,no-areas,no-bgp,generic,0,0,68,57572,true,
Integra,27,36,no-areas,no-bgp,specialized,0,0,62,42468,true,
Integra,27,36,no-areas,full-mesh,generic,0,0,100,78920,true,
Integra,27,36,no-areas,full-mesh,specialized,0,0,85,69532,true,
Integra,27,36,no-areas,rr-k5-r2,generic,5,2,95,64900,true,
Integra,27,36,no-areas,rr-k5-r2,specialized,5,2,78,54484,true,
Integra,27,36,3-areas,no-bgp,generic,0,0,86,75412,true,
Integra,27,36,3-areas,no-bgp,specialized,0,0,64,46412,true,
Integra,27,36,3-areas,full-mesh,generic,0,0,112,89292,true,
Integra,27,36,3-areas,full-mesh,specialized,0,0,77,68300,true,
Integra,27,36,3-areas,rr-k5-r2,generic,5,2,112,78260,true,
Integra,27,36,3-areas,rr-k5-r2,specialized,5,2,92,56612,true,
Geant2001,27,38,no-areas,no-bgp,generic,0,0,72,66864,true,
Geant2001,27,38,no-areas,no-bgp,specialized,0,0,51,44612,true,
Geant2001,27,38,no-areas,full-mesh,generic,0,0,83,88280,true,
Geant2001,27,38,no-areas,full-mesh,specialized,0,0,73,69192,true,
Geant2001,27,38,no-areas,rr-k5-r2,generic,5,2,87,70508,true,
Geant2001,27,38,no-areas,rr-k5-r2,specialized,5,2,75,55268,true,
Geant2001,27,38,3-areas,no-bgp,generic,0,0,86,82336,true,
Geant2001,27,38,3-areas,no-bgp,specialized,0,0,62,46528,true,
Geant2001,27,38,3-areas,full-mesh,generic,0,0,118,110364,true,
Geant2001,27,38,3-areas,full-mesh,specialized,0,0,74,69424,true,
Geant2001,27,38,3-areas,rr-k5-r2,generic,5,2,89,88656,true,
Geant2001,27,38,3-areas,rr-k5-r2,specialized,5,2,86,56620,true,
Arn,28,27,no-areas,no-bgp,generic,0,0,70,62272,true,
Arn,28,27,no-areas,no-bgp,specialized,0,0,54,49048,true,
Arn,28,27,no-areas,full-mesh,generic,0,0,96,87964,true,
Arn,28,27,no-areas,full-mesh,specialized,0,0,59,69684,true,
Arn,28,27,no-areas,rr-k5-r2,generic,5,2,82,70504,true,
Arn,28,27,no-areas,rr-k5-r2,specialized,5,2,69,49852,true,
Arn,28,27,3-areas,no-bgp,generic,0,0,81,64804,true,
Arn,28,27,3-areas,no-bgp,specialized,0,0,53,45964,true,
Arn,28,27,3-areas,full-mesh,generic,0,0,103,86400,true,
Arn,28,27,3-areas,full-mesh,specialized,0,0,77,72728,true,
Arn,28,27,3-areas,rr-k5-r2,generic,5,2,103,73252,true,
Arn,28,27,3-areas,rr-k5-r2,specialized,5,2,75,57580,true,
KentmanAug2005,28,29,no-areas,no-bgp,generic,0,0,81,55828,true,
KentmanAug2005,28,29,no-areas,no-bgp,specialized,0,0,38,42948,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,no-areas,full-mesh,generic,0,0,57,77888,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,no-areas,full-mesh,specialized,0,0,51,70864,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,no-areas,rr-k5-r2,generic,5,2,107,63328,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,no-areas,rr-k5-r2,specialized,5,2,33,47184,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,3-areas,no-bgp,generic,0,0,97,74400,true,
KentmanAug2005,28,29,3-areas,no-bgp,specialized,0,0,34,42720,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,3-areas,full-mesh,generic,0,0,124,95064,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,3-areas,full-mesh,specialized,0,0,48,70268,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,3-areas,rr-k5-r2,generic,5,2,109,73084,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanAug2005,28,29,3-areas,rr-k5-r2,specialized,5,2,34,56796,false,[31maxiom::datalog::checker::AssertViolated[0m
Darkstrand,28,31,no-areas,no-bgp,generic,0,0,76,48888,true,
Darkstrand,28,31,no-areas,no-bgp,specialized,0,0,52,50536,true,
Darkstrand,28,31,no-areas,full-mesh,generic,0,0,102,76212,true,
Darkstrand,28,31,no-areas,full-mesh,specialized,0,0,74,64888,true,
Darkstrand,28,31,no-areas,rr-k5-r2,generic,5,2,103,67544,true,
Darkstrand,28,31,no-areas,rr-k5-r2,specialized,5,2,63,55044,true,
Darkstrand,28,31,3-areas,no-bgp,generic,0,0,72,59372,true,
Darkstrand,28,31,3-areas,no-bgp,specialized,0,0,57,47156,true,
Darkstrand,28,31,3-areas,full-mesh,generic,0,0,126,87632,true,
Darkstrand,28,31,3-areas,full-mesh,specialized,0,0,77,69340,true,
Darkstrand,28,31,3-areas,rr-k5-r2,generic,5,2,103,64424,true,
Darkstrand,28,31,3-areas,rr-k5-r2,specialized,5,2,83,54532,true,
Rnp,28,31,no-areas,no-bgp,generic,0,0,72,53132,true,
Rnp,28,31,no-areas,no-bgp,specialized,0,0,63,52056,true,
Rnp,28,31,no-areas,full-mesh,generic,0,0,107,81960,true,
Rnp,28,31,no-areas,full-mesh,specialized,0,0,76,70028,true,
Rnp,28,31,no-areas,rr-k5-r2,generic,5,2,109,66472,true,
Rnp,28,31,no-areas,rr-k5-r2,specialized,5,2,86,60308,true,
Rnp,28,31,3-areas,no-bgp,generic,0,0,107,66924,true,
Rnp,28,31,3-areas,no-bgp,specialized,0,0,57,44244,true,
Rnp,28,31,3-areas,full-mesh,generic,0,0,120,95608,true,
Rnp,28,31,3-areas,full-mesh,specialized,0,0,72,77840,true,
Rnp,28,31,3-areas,rr-k5-r2,generic,5,2,106,67432,true,
Rnp,28,31,3-areas,rr-k5-r2,specialized,5,2,91,60400,true,
PionierL1,28,32,no-areas,no-bgp,generic,0,0,79,50496,true,
PionierL1,28,32,no-areas,no-bgp,specialized,0,0,62,40928,true,
PionierL1,28,32,no-areas,full-mesh,generic,0,0,98,79996,true,
PionierL1,28,32,no-areas,full-mesh,specialized,0,0,67,69820,true,
PionierL1,28,32,no-areas,rr-k5-r2,generic,5,2,94,59292,true,
PionierL1,28,32,no-areas,rr-k5-r2,specialized,5,2,74,53428,true,
PionierL1,28,32,3-areas,no-bgp,generic,0,0,76,64196,true,
PionierL1,28,32,3-areas,no-bgp,specialized,0,0,69,43340,true,
PionierL1,28,32,3-areas,full-mesh,generic,0,0,100,88952,true,
PionierL1,28,32,3-areas,full-mesh,specialized,0,0,75,73264,true,
PionierL1,28,32,3-areas,rr-k5-r2,generic,5,2,106,73048,true,
PionierL1,28,32,3-areas,rr-k5-r2,specialized,5,2,76,53984,true,
Shentel,28,35,no-areas,no-bgp,generic,0,0,91,49540,true,
Shentel,28,35,no-areas,no-bgp,specialized,0,0,57,43120,true,
Shentel,28,35,no-areas,full-mesh,generic,0,0,91,82572,true,
Shentel,28,35,no-areas,full-mesh,specialized,0,0,85,72828,true,
Shentel,28,35,no-areas,rr-k5-r2,generic,5,2,96,77232,true,
Shentel,28,35,no-areas,rr-k5-r2,specialized,5,2,71,56052,true,
Shentel,28,35,3-areas,no-bgp,generic,0,0,96,61028,true,
Shentel,28,35,3-areas,no-bgp,specialized,0,0,60,45836,true,
Shentel,28,35,3-areas,full-mesh,generic,0,0,120,82372,true,
Shentel,28,35,3-areas,full-mesh,specialized,0,0,86,68392,true,
Shentel,28,35,3-areas,rr-k5-r2,generic,5,2,107,72020,true,
Shentel,28,35,3-areas,rr-k5-r2,specialized,5,2,76,56072,true,
Renater2006,28,36,no-areas,no-bgp,generic,0,0,70,59700,true,
Renater2006,28,36,no-areas,no-bgp,specialized,0,0,56,49816,true,
Renater2006,28,36,no-areas,full-mesh,generic,0,0,95,78868,true,
Renater2006,28,36,no-areas,full-mesh,specialized,0,0,67,68648,true,
Renater2006,28,36,no-areas,rr-k5-r2,generic,5,2,104,73108,true,
Renater2006,28,36,no-areas,rr-k5-r2,specialized,5,2,73,53328,true,
Renater2006,28,36,3-areas,no-bgp,generic,0,0,96,69944,true,
Renater2006,28,36,3-areas,no-bgp,specialized,0,0,61,48480,true,
Renater2006,28,36,3-areas,full-mesh,generic,0,0,107,89268,true,
Renater2006,28,36,3-areas,full-mesh,specialized,0,0,74,73168,true,
Renater2006,28,36,3-areas,rr-k5-r2,generic,5,2,89,66036,true,
Renater2006,28,36,3-areas,rr-k5-r2,specialized,5,2,73,54980,true,
Renater2008,28,36,no-areas,no-bgp,generic,0,0,66,61484,true,
Renater2008,28,36,no-areas,no-bgp,specialized,0,0,53,49460,true,
Renater2008,28,36,no-areas,full-mesh,generic,0,0,77,86720,true,
Renater2008,28,36,no-areas,full-mesh,specialized,0,0,58,68480,true,
Renater2008,28,36,no-areas,rr-k5-r2,generic,5,2,104,68940,true,
Renater2008,28,36,no-areas,rr-k5-r2,specialized,5,2,55,56460,true,
Renater2008,28,36,3-areas,no-bgp,generic,0,0,74,67180,true,
Renater2008,28,36,3-areas,no-bgp,specialized,0,0,51,43204,true,
Renater2008,28,36,3-areas,full-mesh,generic,0,0,102,85048,true,
Renater2008,28,36,3-areas,full-mesh,specialized,0,0,75,72928,true,
Renater2008,28,36,3-areas,rr-k5-r2,generic,5,2,120,75060,true,
Renater2008,28,36,3-areas,rr-k5-r2,specialized,5,2,76,53096,true,
Iij,28,54,no-areas,no-bgp,generic,0,0,103,87460,true,
Iij,28,54,no-areas,no-bgp,specialized,0,0,55,50472,true,
Iij,28,54,no-areas,full-mesh,generic,0,0,110,99624,true,
Iij,28,54,no-areas,full-mesh,specialized,0,0,82,74268,true,
Iij,28,54,no-areas,rr-k5-r2,generic,5,2,97,92632,true,
Iij,28,54,no-areas,rr-k5-r2,specialized,5,2,75,61544,true,
Iij,28,54,3-areas,no-bgp,generic,0,0,116,95964,true,
Iij,28,54,3-areas,no-bgp,specialized,0,0,62,51312,true,
Iij,28,54,3-areas,full-mesh,generic,0,0,120,114940,true,
Iij,28,54,3-areas,full-mesh,specialized,0,0,70,70556,true,
Iij,28,54,3-areas,rr-k5-r2,generic,5,2,121,98384,true,
Iij,28,54,3-areas,rr-k5-r2,specialized,5,2,87,56316,true,
GtsCzechRepublic,29,30,no-areas,no-bgp,generic,0,0,81,55944,true,
GtsCzechRepublic,29,30,no-areas,no-bgp,specialized,0,0,68,48904,true,
GtsCzechRepublic,29,30,no-areas,full-mesh,generic,0,0,97,78736,true,
GtsCzechRepublic,29,30,no-areas,full-mesh,specialized,0,0,78,71040,true,
GtsCzechRepublic,29,30,no-areas,rr-k5-r2,generic,5,2,98,65472,true,
GtsCzechRepublic,29,30,no-areas,rr-k5-r2,specialized,5,2,74,54084,true,
GtsCzechRepublic,29,30,3-areas,no-bgp,generic,0,0,84,64624,true,
GtsCzechRepublic,29,30,3-areas,no-bgp,specialized,0,0,65,44852,true,
GtsCzechRepublic,29,30,3-areas,full-mesh,generic,0,0,109,89712,true,
GtsCzechRepublic,29,30,3-areas,full-mesh,specialized,0,0,72,67332,true,
GtsCzechRepublic,29,30,3-areas,rr-k5-r2,generic,5,2,113,66388,true,
GtsCzechRepublic,29,30,3-areas,rr-k5-r2,specialized,5,2,77,54560,true,
Arpanet19728,29,32,no-areas,no-bgp,generic,0,0,79,50624,true,
Arpanet19728,29,32,no-areas,no-bgp,specialized,0,0,59,44772,true,
Arpanet19728,29,32,no-areas,full-mesh,generic,0,0,103,80452,true,
Arpanet19728,29,32,no-areas,full-mesh,specialized,0,0,78,69904,true,
Arpanet19728,29,32,no-areas,rr-k5-r2,generic,5,2,109,66960,true,
Arpanet19728,29,32,no-areas,rr-k5-r2,specialized,5,2,70,53960,true,
Arpanet19728,29,32,3-areas,no-bgp,generic,0,0,96,63312,true,
Arpanet19728,29,32,3-areas,no-bgp,specialized,0,0,52,43416,true,
Arpanet19728,29,32,3-areas,full-mesh,generic,0,0,113,86792,true,
Arpanet19728,29,32,3-areas,full-mesh,specialized,0,0,92,72316,true,
Arpanet19728,29,32,3-areas,rr-k5-r2,generic,5,2,94,67580,true,
Arpanet19728,29,32,3-areas,rr-k5-r2,specialized,5,2,77,59220,true,
Biznet,29,33,no-areas,no-bgp,generic,0,0,78,53876,true,
Biznet,29,33,no-areas,no-bgp,specialized,0,0,55,50748,true,
Biznet,29,33,no-areas,full-mesh,generic,0,0,118,83192,true,
Biznet,29,33,no-areas,full-mesh,specialized,0,0,72,68820,true,
Biznet,29,33,no-areas,rr-k5-r2,generic,5,2,126,69000,true,
Biznet,29,33,no-areas,rr-k5-r2,specialized,5,2,75,59752,true,
Biznet,29,33,3-areas,no-bgp,generic,0,0,98,65676,true,
Biznet,29,33,3-areas,no-bgp,specialized,0,0,74,45116,true,
Biznet,29,33,3-areas,full-mesh,generic,0,0,122,85584,true,
Biznet,29,33,3-areas,full-mesh,specialized,0,0,74,70964,true,
Biznet,29,33,3-areas,rr-k5-r2,generic,5,2,135,76916,true,
Biznet,29,33,3-areas,rr-k5-r2,specialized,5,2,81,55552,true,
GtsPoland,29,33,no-areas,no-bgp,generic,0,0,95,49084,true,
GtsPoland,29,33,no-areas,no-bgp,specialized,0,0,51,44944,true,
GtsPoland,29,33,no-areas,full-mesh,generic,0,0,100,85192,true,
GtsPoland,29,33,no-areas,full-mesh,specialized,0,0,75,70316,true,
GtsPoland,29,33,no-areas,rr-k5-r2,generic,5,2,95,68460,true,
GtsPoland,29,33,no-areas,rr-k5-r2,specialized,5,2,87,57896,true,
GtsPoland,29,33,3-areas,no-bgp,generic,0,0,102,62800,true,
GtsPoland,29,33,3-areas,no-bgp,specialized,0,0,57,44284,true,
GtsPoland,29,33,3-areas,full-mesh,generic,0,0,131,83268,true,
GtsPoland,29,33,3-areas,full-mesh,specialized,0,0,68,75220,true,
GtsPoland,29,33,3-areas,rr-k5-r2,generic,5,2,121,73776,true,
GtsPoland,29,33,3-areas,rr-k5-r2,specialized,5,2,74,54868,true,
BeyondTheNetwork,29,41,no-areas,no-bgp,generic,0,0,72,56956,true,
BeyondTheNetwork,29,41,no-areas,no-bgp,specialized,0,0,47,43536,true,
BeyondTheNetwork,29,41,no-areas,full-mesh,generic,0,0,102,74408,true,
BeyondTheNetwork,29,41,no-areas,full-mesh,specialized,0,0,65,73076,true,
BeyondTheNetwork,29,41,no-areas,rr-k5-r2,generic,5,2,105,69776,true,
BeyondTheNetwork,29,41,no-areas,rr-k5-r2,specialized,5,2,82,56156,true,
BeyondTheNetwork,29,41,3-areas,no-bgp,generic,0,0,97,78784,true,
BeyondTheNetwork,29,41,3-areas,no-bgp,specialized,0,0,65,49436,true,
BeyondTheNetwork,29,41,3-areas,full-mesh,generic,0,0,116,89256,true,
BeyondTheNetwork,29,41,3-areas,full-mesh,specialized,0,0,78,72544,true,
BeyondTheNetwork,29,41,3-areas,rr-k5-r2,generic,5,2,100,82260,true,
BeyondTheNetwork,29,41,3-areas,rr-k5-r2,specialized,5,2,77,55576,true,
Janetbackbone,29,45,no-areas,no-bgp,generic,0,0,82,65112,true,
Janetbackbone,29,45,no-areas,no-bgp,specialized,0,0,63,47324,true,
Janetbackbone,29,45,no-areas,full-mesh,generic,0,0,99,96076,true,
Janetbackbone,29,45,no-areas,full-mesh,specialized,0,0,76,70956,true,
Janetbackbone,29,45,no-areas,rr-k5-r2,generic,5,2,103,77308,true,
Janetbackbone,29,45,no-areas,rr-k5-r2,specialized,5,2,79,53928,true,
Janetbackbone,29,45,3-areas,no-bgp,generic,0,0,95,83932,true,
Janetbackbone,29,45,3-areas,no-bgp,specialized,0,0,68,47836,true,
Janetbackbone,29,45,3-areas,full-mesh,generic,0,0,121,108540,true,
Janetbackbone,29,45,3-areas,full-mesh,specialized,0,0,65,68684,true,
Janetbackbone,29,45,3-areas,rr-k5-r2,generic,5,2,116,90328,true,
Janetbackbone,29,45,3-areas,rr-k5-r2,specialized,5,2,73,58116,true,
IowaStatewideFiberMap,30,38,no-areas,no-bgp,generic,0,0,79,57520,true,
IowaStatewideFiberMap,30,38,no-areas,no-bgp,specialized,0,0,60,47440,true,
IowaStatewideFiberMap,30,38,no-areas,full-mesh,generic,0,0,111,87912,true,
IowaStatewideFiberMap,30,38,no-areas,full-mesh,specialized,0,0,87,71944,true,
IowaStatewideFiberMap,30,38,no-areas,rr-k5-r2,generic,5,2,100,74252,true,
IowaStatewideFiberMap,30,38,no-areas,rr-k5-r2,specialized,5,2,86,57188,true,
IowaStatewideFiberMap,30,38,3-areas,no-bgp,generic,0,0,112,81396,true,
IowaStatewideFiberMap,30,38,3-areas,no-bgp,specialized,0,0,64,44400,true,
IowaStatewideFiberMap,30,38,3-areas,full-mesh,generic,0,0,121,104276,true,
IowaStatewideFiberMap,30,38,3-areas,full-mesh,specialized,0,0,87,79540,true,
IowaStatewideFiberMap,30,38,3-areas,rr-k5-r2,generic,5,2,115,83120,true,
IowaStatewideFiberMap,30,38,3-areas,rr-k5-r2,specialized,5,2,75,56584,true,
SwitchL3,30,51,no-areas,no-bgp,generic,0,0,87,76240,true,
SwitchL3,30,51,no-areas,no-bgp,specialized,0,0,72,46672,true,
SwitchL3,30,51,no-areas,full-mesh,generic,0,0,100,99488,true,
SwitchL3,30,51,no-areas,full-mesh,specialized,0,0,73,80932,true,
SwitchL3,30,51,no-areas,rr-k5-r2,generic,5,2,92,78440,true,
SwitchL3,30,51,no-areas,rr-k5-r2,specialized,5,2,68,57448,true,
SwitchL3,30,51,3-areas,no-bgp,generic,0,0,95,88132,true,
SwitchL3,30,51,3-areas,no-bgp,specialized,0,0,66,50940,true,
SwitchL3,30,51,3-areas,full-mesh,generic,0,0,116,100984,true,
SwitchL3,30,51,3-areas,full-mesh,specialized,0,0,74,72956,true,
SwitchL3,30,51,3-areas,rr-k5-r2,generic,5,2,134,85052,true,
SwitchL3,30,51,3-areas,rr-k5-r2,specialized,5,2,75,55596,true,
GtsSlovakia,31,33,no-areas,no-bgp,generic,0,0,66,71272,true,
GtsSlovakia,31,33,no-areas,no-bgp,specialized,0,0,47,48140,true,
GtsSlovakia,31,33,no-areas,full-mesh,generic,0,0,96,97048,true,
GtsSlovakia,31,33,no-areas,full-mesh,specialized,0,0,66,66752,true,
GtsSlovakia,31,33,no-areas,rr-k5-r2,generic,5,2,85,76836,true,
GtsSlovakia,31,33,no-areas,rr-k5-r2,specialized,5,2,77,56036,true,
GtsSlovakia,31,33,3-areas,no-bgp,generic,0,0,88,73764,true,
GtsSlovakia,31,33,3-areas,no-bgp,specialized,0,0,58,46488,true,
GtsSlovakia,31,33,3-areas,full-mesh,generic,0,0,118,93632,true,
GtsSlovakia,31,33,3-areas,full-mesh,specialized,0,0,66,70904,true,
GtsSlovakia,31,33,3-areas,rr-k5-r2,generic,5,2,112,76784,true,
GtsSlovakia,31,33,3-areas,rr-k5-r2,specialized,5,2,74,58632,true,
Digex,31,35,no-areas,no-bgp,generic,0,0,104,62028,true,
Digex,31,35,no-areas,no-bgp,specialized,0,0,60,48928,true,
Digex,31,35,no-areas,full-mesh,generic,0,0,112,92480,true,
Digex,31,35,no-areas,full-mesh,specialized,0,0,69,73212,true,
Digex,31,35,no-areas,rr-k5-r2,generic,5,2,107,72648,true,
Digex,31,35,no-areas,rr-k5-r2,specialized,5,2,83,53488,true,
Digex,31,35,3-areas,no-bgp,generic,0,0,98,69688,true,
Digex,31,35,3-areas,no-bgp,specialized,0,0,55,45260,true,
Digex,31,35,3-areas,full-mesh,generic,0,0,114,100428,true,
Digex,31,35,3-areas,full-mesh,specialized,0,0,75,79664,true,
Digex,31,35,3-areas,rr-k5-r2,generic,5,2,140,82308,true,
Digex,31,35,3-areas,rr-k5-r2,specialized,5,2,109,51632,true,
CrlNetworkServices,33,38,no-areas,no-bgp,generic,0,0,106,54408,true,
CrlNetworkServices,33,38,no-areas,no-bgp,specialized,0,0,66,45292,true,
CrlNetworkServices,33,38,no-areas,full-mesh,generic,0,0,106,91256,true,
CrlNetworkServices,33,38,no-areas,full-mesh,specialized,0,0,90,68652,true,
CrlNetworkServices,33,38,no-areas,rr-k5-r2,generic,5,2,121,69564,true,
CrlNetworkServices,33,38,no-areas,rr-k5-r2,specialized,5,2,72,52476,true,
CrlNetworkServices,33,38,3-areas,no-bgp,generic,0,0,95,78116,true,
CrlNetworkServices,33,38,3-areas,no-bgp,specialized,0,0,48,45384,true,
CrlNetworkServices,33,38,3-areas,full-mesh,generic,0,0,111,111028,true,
CrlNetworkServices,33,38,3-areas,full-mesh,specialized,0,0,77,78528,true,
CrlNetworkServices,33,38,3-areas,rr-k5-r2,generic,5,2,111,73220,true,
CrlNetworkServices,33,38,3-areas,rr-k5-r2,specialized,5,2,82,56292,true,
Bics,33,48,no-areas,no-bgp,generic,0,0,90,74084,true,
Bics,33,48,no-areas,no-bgp,specialized,0,0,53,45608,true,
Bics,33,48,no-areas,full-mesh,generic,0,0,93,96456,true,
Bics,33,48,no-areas,full-mesh,specialized,0,0,73,70900,true,
Bics,33,48,no-areas,rr-k5-r2,generic,5,2,100,74556,true,
Bics,33,48,no-areas,rr-k5-r2,specialized,5,2,77,54528,true,
Bics,33,48,3-areas,no-bgp,generic,0,0,104,84556,true,
Bics,33,48,3-areas,no-bgp,specialized,0,0,56,46596,true,
Bics,33,48,3-areas,full-mesh,generic,0,0,136,107752,true,
Bics,33,48,3-areas,full-mesh,specialized,0,0,76,78576,true,
Bics,33,48,3-areas,rr-k5-r2,generic,5,2,114,88960,true,
Bics,33,48,3-areas,rr-k5-r2,specialized,5,2,106,54944,true,
KentmanJan2011,34,31,no-areas,no-bgp,generic,0,0,64,61872,true,
KentmanJan2011,34,31,no-areas,no-bgp,specialized,0,0,33,38660,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,no-areas,full-mesh,generic,0,0,102,88008,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,no-areas,full-mesh,specialized,0,0,39,71864,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,no-areas,rr-k5-r2,generic,5,2,127,67468,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,no-areas,rr-k5-r2,specialized,5,2,33,46840,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,3-areas,no-bgp,generic,0,0,100,69384,true,
KentmanJan2011,34,31,3-areas,no-bgp,specialized,0,0,37,45744,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,3-areas,full-mesh,generic,0,0,75,83780,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,3-areas,full-mesh,specialized,0,0,49,81044,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,3-areas,rr-k5-r2,generic,5,2,109,77196,false,[31maxiom::datalog::checker::AssertViolated[0m
KentmanJan2011,34,31,3-areas,rr-k5-r2,specialized,5,2,45,54716,false,[31maxiom::datalog::checker::AssertViolated[0m
Bren,34,35,no-areas,no-bgp,generic,0,0,77,64308,true,
Bren,34,35,no-areas,no-bgp,specialized,0,0,53,45144,true,
Bren,34,35,no-areas,full-mesh,generic,0,0,117,96668,true,
Bren,34,35,no-areas,full-mesh,specialized,0,0,80,85832,true,
Bren,34,35,no-areas,rr-k5-r2,generic,5,2,95,72796,true,
Bren,34,35,no-areas,rr-k5-r2,specialized,5,2,87,53308,true,
Bren,34,35,3-areas,no-bgp,generic,0,0,90,68208,true,
Bren,34,35,3-areas,no-bgp,specialized,0,0,53,43824,true,
Bren,34,35,3-areas,full-mesh,generic,0,0,114,99620,true,
Bren,34,35,3-areas,full-mesh,specialized,0,0,66,79680,true,
Bren,34,35,3-areas,rr-k5-r2,generic,5,2,101,78092,true,
Bren,34,35,3-areas,rr-k5-r2,specialized,5,2,73,56964,true,
Cesnet200511,34,39,no-areas,no-bgp,generic,0,0,66,70448,true,
Cesnet200511,34,39,no-areas,no-bgp,specialized,0,0,51,46164,true,
Cesnet200511,34,39,no-areas,full-mesh,generic,0,0,101,102620,true,
Cesnet200511,34,39,no-areas,full-mesh,specialized,0,0,66,84096,true,
Cesnet200511,34,39,no-areas,rr-k5-r2,generic,5,2,109,78672,true,
Cesnet200511,34,39,no-areas,rr-k5-r2,specialized,5,2,72,56512,true,
Cesnet200511,34,39,3-areas,no-bgp,generic,0,0,98,84484,true,
Cesnet200511,34,39,3-areas,no-bgp,specialized,0,0,47,49744,true,
Cesnet200511,34,39,3-areas,full-mesh,generic,0,0,127,107988,true,
Cesnet200511,34,39,3-areas,full-mesh,specialized,0,0,80,80516,true,
Cesnet200511,34,39,3-areas,rr-k5-r2,generic,5,2,108,84852,true,
Cesnet200511,34,39,3-areas,rr-k5-r2,specialized,5,2,71,56064,true,
Cesnet200603,34,39,no-areas,no-bgp,generic,0,0,92,71992,true,
Cesnet200603,34,39,no-areas,no-bgp,specialized,0,0,60,47120,true,
Cesnet200603,34,39,no-areas,full-mesh,generic,0,0,101,98136,true,
Cesnet200603,34,39,no-areas,full-mesh,specialized,0,0,92,81496,true,
Cesnet200603,34,39,no-areas,rr-k5-r2,generic,5,2,88,80452,true,
Cesnet200603,34,39,no-areas,rr-k5-r2,specialized,5,2,71,56084,true,
Cesnet200603,34,39,3-areas,no-bgp,generic,0,0,92,86992,true,
Cesnet200603,34,39,3-areas,no-bgp,specialized,0,0,61,49360,true,
Cesnet200603,34,39,3-areas,full-mesh,generic,0,0,127,112856,true,
Cesnet200603,34,39,3-areas,full-mesh,specialized,0,0,75,83176,true,
Cesnet200603,34,39,3-areas,rr-k5-r2,generic,5,2,99,93116,true,
Cesnet200603,34,39,3-areas,rr-k5-r2,specialized,5,2,77,59592,true,
Grnet,34,39,no-areas,no-bgp,generic,0,0,92,70504,true,
Grnet,34,39,no-areas,no-bgp,specialized,0,0,60,44252,true,
Grnet,34,39,no-areas,full-mesh,generic,0,0,106,97256,true,
Grnet,34,39,no-areas,full-mesh,specialized,0,0,71,72024,true,
Grnet,34,39,no-areas,rr-k5-r2,generic,5,2,99,69060,true,
Grnet,34,39,no-areas,rr-k5-r2,specialized,5,2,94,54364,true,
Grnet,34,39,3-areas,no-bgp,generic,0,0,90,73076,true,
Grnet,34,39,3-areas,no-bgp,specialized,0,0,55,47440,true,
Grnet,34,39,3-areas,full-mesh,generic,0,0,102,105692,true,
Grnet,34,39,3-areas,full-mesh,specialized,0,0,84,71800,true,
Grnet,34,39,3-areas,rr-k5-r2,generic,5,2,119,89120,true,
Grnet,34,39,3-areas,rr-k5-r2,specialized,5,2,74,60024,true,
Arnes,34,46,no-areas,no-bgp,generic,0,0,84,61124,true,
Arnes,34,46,no-areas,no-bgp,specialized,0,0,63,44948,true,
Arnes,34,46,no-areas,full-mesh,generic,0,0,115,91724,true,
Arnes,34,46,no-areas,full-mesh,specialized,0,0,83,75292,true,
Arnes,34,46,no-areas,rr-k5-r2,generic,5,2,107,79352,true,
Arnes,34,46,no-areas,rr-k5-r2,specialized,5,2,91,52080,true,
Arnes,34,46,3-areas,no-bgp,generic,0,0,93,94192,true,
Arnes,34,46,3-areas,no-bgp,specialized,0,0,60,44736,true,
Arnes,34,46,3-areas,full-mesh,generic,0,0,104,115516,true,
Arnes,34,46,3-areas,full-mesh,specialized,0,0,74,81964,true,
Arnes,34,46,3-areas,rr-k5-r2,generic,5,2,106,98652,true,
Arnes,34,46,3-areas,rr-k5-r2,specialized,5,2,82,55988,true,
Xspedius,34,49,no-areas,no-bgp,generic,0,0,82,72008,true,
Xspedius,34,49,no-areas,no-bgp,specialized,0,0,55,47548,true,
Xspedius,34,49,no-areas,full-mesh,generic,0,0,100,95812,true,
Xspedius,34,49,no-areas,full-mesh,specialized,0,0,78,85444,true,
Xspedius,34,49,no-areas,rr-k5-r2,generic,5,2,107,80832,true,
Xspedius,34,49,no-areas,rr-k5-r2,specialized,5,2,78,56552,true,
Xspedius,34,49,3-areas,no-bgp,generic,0,0,97,83484,true,
Xspedius,34,49,3-areas,no-bgp,specialized,0,0,47,46140,true,
Xspedius,34,49,3-areas,full-mesh,generic,0,0,126,111852,true,
Xspedius,34,49,3-areas,full-mesh,specialized,0,0,86,86180,true,
Xspedius,34,49,3-areas,rr-k5-r2,generic,5,2,128,97136,true,
Xspedius,34,49,3-areas,rr-k5-r2,specialized,5,2,89,57036,true,
Geant2009,34,52,no-areas,no-bgp,generic,0,0,83,77576,true,
Geant2009,34,52,no-areas,no-bgp,specialized,0,0,55,44704,true,
Geant2009,34,52,no-areas,full-mesh,generic,0,0,107,103464,true,
Geant2009,34,52,no-areas,full-mesh,specialized,0,0,78,81912,true,
Geant2009,34,52,no-areas,rr-k5-r2,generic,5,2,99,84400,true,
Geant2009,34,52,no-areas,rr-k5-r2,specialized,5,2,78,53840,true,
Geant2009,34,52,3-areas,no-bgp,generic,0,0,108,96636,true,
Geant2009,34,52,3-areas,no-bgp,specialized,0,0,61,46608,true,
Geant2009,34,52,3-areas,full-mesh,generic,0,0,124,114456,true,
Geant2009,34,52,3-areas,full-mesh,specialized,0,0,81,83144,true,
Geant2009,34,52,3-areas,rr-k5-r2,generic,5,2,118,102088,true,
Geant2009,34,52,3-areas,rr-k5-r2,specialized,5,2,82,56736,true,
Reuna,35,34,no-areas,no-bgp,generic,0,0,88,60272,true,
Reuna,35,34,no-areas,no-bgp,specialized,0,0,61,46328,true,
Reuna,35,34,no-areas,full-mesh,generic,0,0,119,91124,true,
Reuna,35,34,no-areas,full-mesh,specialized,0,0,91,76032,true,
Reuna,35,34,no-areas,rr-k5-r2,generic,5,2,142,67556,true,
Reuna,35,34,no-areas,rr-k5-r2,specialized,5,2,74,53980,true,
Reuna,35,34,3-areas,no-bgp,generic,0,0,88,76548,true,
Reuna,35,34,3-areas,no-bgp,specialized,0,0,62,48644,true,
Reuna,35,34,3-areas,full-mesh,generic,0,0,107,99140,true,
Reuna,35,34,3-areas,full-mesh,specialized,0,0,75,82464,true,
Reuna,35,34,3-areas,rr-k5-r2,generic,5,2,101,82132,true,
Reuna,35,34,3-areas,rr-k5-r2,specialized,5,2,67,57648,true,
Myren,35,37,no-areas,no-bgp,generic,0,0,77,68044,true,
Myren,35,37,no-areas,no-bgp,specialized,0,0,53,45272,true,
Myren,35,37,no-areas,full-mesh,generic,0,0,105,103364,true,
Myren,35,37,no-areas,full-mesh,specialized,0,0,66,82128,true,
Myren,35,37,no-areas,rr-k5-r2,generic,5,2,107,81764,true,
Myren,35,37,no-areas,rr-k5-r2,specialized,5,2,73,57112,true,
Myren,35,37,3-areas,no-bgp,generic,0,0,84,78164,true,
Myren,35,37,3-areas,no-bgp,specialized,0,0,58,45988,true,
Myren,35,37,3-areas,full-mesh,generic,0,0,119,112144,true,
Myren,35,37,3-areas,full-mesh,specialized,0,0,71,77444,true,
Myren,35,37,3-areas,rr-k5-r2,generic,5,2,113,98880,true,
Myren,35,37,3-areas,rr-k5-r2,specialized,5,2,81,55636,true,
Sanet,35,37,no-areas,no-bgp,generic,0,0,80,51876,true,
Sanet,35,37,no-areas,no-bgp,specialized,0,0,60,45336,true,
Sanet,35,37,no-areas,full-mesh,generic,0,0,110,93784,true,
Sanet,35,37,no-areas,full-mesh,specialized,0,0,79,88864,true,
Sanet,35,37,no-areas,rr-k5-r2,generic,5,2,105,64820,true,
Sanet,35,37,no-areas,rr-k5-r2,specialized,5,2,75,54292,true,
Sanet,35,37,3-areas,no-bgp,generic,0,0,94,54736,true,
Sanet,35,37,3-areas,no-bgp,specialized,0,0,64,45108,true,
Sanet,35,37,3-areas,full-mesh,generic,0,0,118,103176,true,
Sanet,35,37,3-areas,full-mesh,specialized,0,0,83,86224,true,
Sanet,35,37,3-areas,rr-k5-r2,generic,5,2,100,92212,true,
Sanet,35,37,3-areas,rr-k5-r2,specialized,5,2,79,53444,true,
NetworkUsa,35,39,no-areas,no-bgp,generic,0,0,79,61648,true,
NetworkUsa,35,39,no-areas,no-bgp,specialized,0,0,60,45584,true,
NetworkUsa,35,39,no-areas,full-mesh,generic,0,0,100,98480,true,
NetworkUsa,35,39,no-areas,full-mesh,specialized,0,0,86,84652,true,
NetworkUsa,35,39,no-areas,rr-k5-r2,generic,5,2,104,77896,true,
NetworkUsa,35,39,no-areas,rr-k5-r2,specialized,5,2,83,57116,true,
NetworkUsa,35,39,3-areas,no-bgp,generic,0,0,82,54800,true,
NetworkUsa,35,39,3-areas,no-bgp,specialized,0,0,63,47224,true,
NetworkUsa,35,39,3-areas,full-mesh,generic,0,0,121,104288,true,
NetworkUsa,35,39,3-areas,full-mesh,specialized,0,0,74,88744,true,
NetworkUsa,35,39,3-areas,rr-k5-r2,generic,5,2,126,84180,true,
NetworkUsa,35,39,3-areas,rr-k5-r2,specialized,5,2,76,58436,true,
Niif,35,40,no-areas,no-bgp,generic,0,0,93,72520,true,
Niif,35,40,no-areas,no-bgp,specialized,0,0,55,50988,true,
Niif,35,40,no-areas,full-mesh,generic,0,0,127,98120,true,
Niif,35,40,no-areas,full-mesh,specialized,0,0,71,78312,true,
Niif,35,40,no-areas,rr-k5-r2,generic,5,2,96,77456,true,
Niif,35,40,no-areas,rr-k5-r2,specialized,5,2,65,56264,true,
Niif,35,40,3-areas,no-bgp,generic,0,0,92,83888,true,
Niif,35,40,3-areas,no-bgp,specialized,0,0,55,43252,true,
Niif,35,40,3-areas,full-mesh,generic,0,0,121,104948,true,
Niif,35,40,3-areas,full-mesh,specialized,0,0,81,76676,true,
Niif,35,40,3-areas,rr-k5-r2,generic,5,2,120,89740,true,
Niif,35,40,3-areas,rr-k5-r2,specialized,5,2,86,53184,true,
BtNorthAmerica,35,74,no-areas,no-bgp,generic,0,0,106,103816,true,
BtNorthAmerica,35,74,no-areas,no-bgp,specialized,0,0,52,51212,true,
BtNorthAmerica,35,74,no-areas,full-mesh,generic,0,0,136,120372,true,
BtNorthAmerica,35,74,no-areas,full-mesh,specialized,0,0,66,85560,true,
BtNorthAmerica,35,74,no-areas,rr-k5-r2,generic,5,2,98,98912,true,
BtNorthAmerica,35,74,no-areas,rr-k5-r2,specialized,5,2,86,61788,true,
BtNorthAmerica,35,74,3-areas,no-bgp,generic,0,0,118,120352,true,
BtNorthAmerica,35,74,3-areas,no-bgp,specialized,0,0,64,50536,true,
BtNorthAmerica,35,74,3-areas,full-mesh,generic,0,0,131,133128,true,
BtNorthAmerica,35,74,3-areas,full-mesh,specialized,0,0,75,88348,true,
BtNorthAmerica,35,74,3-areas,rr-k5-r2,generic,5,2,134,128472,true,
BtNorthAmerica,35,74,3-areas,rr-k5-r2,specialized,5,2,91,60600,true,
Zamren,36,34,no-areas,no-bgp,generic,0,0,80,52600,true,
Zamren,36,34,no-areas,no-bgp,specialized,0,0,31,41180,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,no-areas,full-mesh,generic,0,0,85,83832,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,no-areas,full-mesh,specialized,0,0,43,73380,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,no-areas,rr-k5-r2,generic,5,2,104,68936,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,no-areas,rr-k5-r2,specialized,5,2,61,56728,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,3-areas,no-bgp,generic,0,0,93,78120,true,
Zamren,36,34,3-areas,no-bgp,specialized,0,0,35,46560,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,3-areas,full-mesh,generic,0,0,104,101288,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,3-areas,full-mesh,specialized,0,0,43,76424,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,3-areas,rr-k5-r2,generic,5,2,110,84844,false,[31maxiom::datalog::checker::AssertViolated[0m
Zamren,36,34,3-areas,rr-k5-r2,specialized,5,2,42,56524,false,[31maxiom::datalog::checker::AssertViolated[0m
Evolink,36,44,no-areas,no-bgp,generic,0,0,91,67740,true,
Evolink,36,44,no-areas,no-bgp,specialized,0,0,62,45516,true,
Evolink,36,44,no-areas,full-mesh,generic,0,0,97,99080,true,
Evolink,36,44,no-areas,full-mesh,specialized,0,0,73,85044,true,
Evolink,36,44,no-areas,rr-k5-r2,generic,5,2,104,80276,true,
Evolink,36,44,no-areas,rr-k5-r2,specialized,5,2,66,56460,true,
Evolink,36,44,3-areas,no-bgp,generic,0,0,92,81256,true,
Evolink,36,44,3-areas,no-bgp,specialized,0,0,63,46656,true,
Evolink,36,44,3-areas,full-mesh,generic,0,0,109,111392,true,
Evolink,36,44,3-areas,full-mesh,specialized,0,0,78,88388,true,
Evolink,36,44,3-areas,rr-k5-r2,generic,5,2,114,97476,true,
Evolink,36,44,3-areas,rr-k5-r2,specialized,5,2,85,55776,true,
Cernet,37,54,no-areas,no-bgp,generic,0,0,91,78364,true,
Cernet,37,54,no-areas,no-bgp,specialized,0,0,54,45116,true,
Cernet,37,54,no-areas,full-mesh,generic,0,0,102,110640,true,
Cernet,37,54,no-areas,full-mesh,specialized,0,0,70,82172,true,
Cernet,37,54,no-areas,rr-k5-r2,generic,5,2,108,91192,true,
Cernet,37,54,no-areas,rr-k5-r2,specialized,5,2,84,54868,true,
Cernet,37,54,3-areas,no-bgp,generic,0,0,96,97500,true,
Cernet,37,54,3-areas,no-bgp,specialized,0,0,65,50700,true,
Cernet,37,54,3-areas,full-mesh,generic,0,0,126,123152,true,
Cernet,37,54,3-areas,full-mesh,specialized,0,0,100,94624,true,
Cernet,37,54,3-areas,rr-k5-r2,generic,5,2,114,106764,true,
Cernet,37,54,3-areas,rr-k5-r2,specialized,5,2,75,53456,true,
Geant2010,37,56,no-areas,no-bgp,generic,0,0,74,79632,true,
Geant2010,37,56,no-areas,no-bgp,specialized,0,0,61,47420,true,
Geant2010,37,56,no-areas,full-mesh,generic,0,0,126,102908,true,
Geant2010,37,56,no-areas,full-mesh,specialized,0,0,86,87536,true,
Geant2010,37,56,no-areas,rr-k5-r2,generic,5,2,116,79868,true,
Geant2010,37,56,no-areas,rr-k5-r2,specialized,5,2,68,55688,true,
Geant2010,37,56,3-areas,no-bgp,generic,0,0,105,98284,true,
Geant2010,37,56,3-areas,no-bgp,specialized,0,0,56,49252,true,
Geant2010,37,56,3-areas,full-mesh,generic,0,0,128,119084,true,
Geant2010,37,56,3-areas,full-mesh,specialized,0,0,95,86632,true,
Geant2010,37,56,3-areas,rr-k5-r2,generic,5,2,102,106648,true,
Geant2010,37,56,3-areas,rr-k5-r2,specialized,5,2,78,57588,true,
Cesnet200706,38,45,no-areas,no-bgp,generic,0,0,81,75320,true,
Cesnet200706,38,45,no-areas,no-bgp,specialized,0,0,51,53444,true,
Cesnet200706,38,45,no-areas,full-mesh,generic,0,0,116,107544,true,
Cesnet200706,38,45,no-areas,full-mesh,specialized,0,0,81,83240,true,
Cesnet200706,38,45,no-areas,rr-k5-r2,generic,5,2,117,93828,true,
Cesnet200706,38,45,no-areas,rr-k5-r2,specialized,5,2,72,58072,true,
Cesnet200706,38,45,3-areas,no-bgp,generic,0,0,84,82928,true,
Cesnet200706,38,45,3-areas,no-bgp,specialized,0,0,47,48844,true,
Cesnet200706,38,45,3-areas,full-mesh,generic,0,0,104,115424,true,
Cesnet200706,38,45,3-areas,full-mesh,specialized,0,0,80,89424,true,
Cesnet200706,38,45,3-areas,rr-k5-r2,generic,5,2,108,98328,true,
Cesnet200706,38,45,3-areas,rr-k5-r2,specialized,5,2,79,58156,true,
Renater2010,38,49,no-areas,no-bgp,generic,0,0,88,66324,true,
Renater2010,38,49,no-areas,no-bgp,specialized,0,0,49,51540,true,
Renater2010,38,49,no-areas,full-mesh,generic,0,0,110,104424,true,
Renater2010,38,49,no-areas,full-mesh,specialized,0,0,65,85100,true,
Renater2010,38,49,no-areas,rr-k5-r2,generic,5,2,117,75596,true,
Renater2010,38,49,no-areas,rr-k5-r2,specialized,5,2,87,54380,true,
Renater2010,38,49,3-areas,no-bgp,generic,0,0,107,87652,true,
Renater2010,38,49,3-areas,no-bgp,specialized,0,0,62,43492,true,
Renater2010,38,49,3-areas,full-mesh,generic,0,0,122,118044,true,
Renater2010,38,49,3-areas,full-mesh,specialized,0,0,76,81988,true,
Renater2010,38,49,3-areas,rr-k5-r2,generic,5,2,124,94692,true,
Renater2010,38,49,3-areas,rr-k5-r2,specialized,5,2,87,55412,true,
Chinanet,38,62,no-areas,no-bgp,generic,0,0,83,100888,true,
Chinanet,38,62,no-areas,no-bgp,specialized,0,0,59,52864,true,
Chinanet,38,62,no-areas,full-mesh,generic,0,0,116,124624,true,
Chinanet,38,62,no-areas,full-mesh,specialized,0,0,89,94076,true,
Chinanet,38,62,no-areas,rr-k5-r2,generic,5,2,115,109300,true,
Chinanet,38,62,no-areas,rr-k5-r2,specialized,5,2,67,63300,true,
Chinanet,38,62,3-areas,no-bgp,generic,0,0,100,107048,true,
Chinanet,38,62,3-areas,no-bgp,specialized,0,0,71,52840,true,
Chinanet,38,62,3-areas,full-mesh,generic,0,0,118,139992,true,
Chinanet,38,62,3-areas,full-mesh,specialized,0,0,78,85936,true,
Chinanet,38,62,3-areas,rr-k5-r2,generic,5,2,116,116840,true,
Chinanet,38,62,3-areas,rr-k5-r2,specialized,5,2,83,62252,true,
Intranetwork,39,51,no-areas,no-bgp,generic,0,0,100,60912,true,
Intranetwork,39,51,no-areas,no-bgp,specialized,0,0,50,43360,true,
Intranetwork,39,51,no-areas,full-mesh,generic,0,0,128,105396,true,
Intranetwork,39,51,no-areas,full-mesh,specialized,0,0,82,87944,true,
Intranetwork,39,51,no-areas,rr-k5-r2,generic,5,2,126,80732,true,
Intranetwork,39,51,no-areas,rr-k5-r2,specialized,5,2,75,57544,true,
Intranetwork,39,51,3-areas,no-bgp,generic,0,0,110,86376,true,
Intranetwork,39,51,3-areas,no-bgp,specialized,0,0,63,48252,true,
Intranetwork,39,51,3-areas,full-mesh,generic,0,0,127,122704,true,
Intranetwork,39,51,3-areas,full-mesh,specialized,0,0,96,82700,true,
Intranetwork,39,51,3-areas,rr-k5-r2,generic,5,2,125,90828,true,
Intranetwork,39,51,3-areas,rr-k5-r2,specialized,5,2,94,58680,true,
DeutscheTelekom,39,62,no-areas,no-bgp,generic,0,0,73,77964,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,no-areas,no-bgp,specialized,0,0,35,48988,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,no-areas,full-mesh,generic,0,0,79,85392,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,no-areas,full-mesh,specialized,0,0,64,73724,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,no-areas,rr-k5-r2,generic,5,2,65,59444,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,no-areas,rr-k5-r2,specialized,5,2,46,54996,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,no-bgp,generic,0,0,70,50708,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,no-bgp,specialized,0,0,52,50844,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,full-mesh,generic,0,0,111,119104,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,full-mesh,specialized,0,0,51,76512,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,rr-k5-r2,generic,5,2,81,68120,false,[31maxiom::datalog::checker::AssertViolated[0m
DeutscheTelekom,39,62,3-areas,rr-k5-r2,specialized,5,2,49,59704,false,[31maxiom::datalog::checker::AssertViolated[0m
Roedunet,40,44,no-areas,no-bgp,generic,0,0,90,80244,true,
Roedunet,40,44,no-areas,no-bgp,specialized,0,0,55,46512,true,
Roedunet,40,44,no-areas,full-mesh,generic,0,0,125,122888,true,
Roedunet,40,44,no-areas,full-mesh,specialized,0,0,81,95240,true,
Roedunet,40,44,no-areas,rr-k5-r2,generic,5,2,102,91996,true,
Roedunet,40,44,no-areas,rr-k5-r2,specialized,5,2,79,58680,true,
Roedunet,40,44,3-areas,no-bgp,generic,0,0,101,94532,true,
Roedunet,40,44,3-areas,no-bgp,specialized,0,0,71,53480,true,
Roedunet,40,44,3-areas,full-mesh,generic,0,0,115,121964,true,
Roedunet,40,44,3-areas,full-mesh,specialized,0,0,84,79888,true,
Roedunet,40,44,3-areas,rr-k5-r2,generic,5,2,109,99220,true,
Roedunet,40,44,3-areas,rr-k5-r2,specialized,5,2,83,60144,true,
Geant2012,40,61,no-areas,no-bgp,generic,0,0,80,85904,true,
Geant2012,40,61,no-areas,no-bgp,specialized,0,0,59,50280,true,
Geant2012,40,61,no-areas,full-mesh,generic,0,0,123,117516,true,
Geant2012,40,61,no-areas,full-mesh,specialized,0,0,79,92632,true,
Geant2012,40,61,no-areas,rr-k5-r2,generic,5,2,118,89120,true,
Geant2012,40,61,no-areas,rr-k5-r2,specialized,5,2,94,61188,true,
Geant2012,40,61,3-areas,no-bgp,generic,0,0,102,120864,true,
Geant2012,40,61,3-areas,no-bgp,specialized,0,0,66,55360,true,
Geant2012,40,61,3-areas,full-mesh,generic,0,0,133,128920,true,
Geant2012,40,61,3-areas,full-mesh,specialized,0,0,88,94036,true,
Geant2012,40,61,3-areas,rr-k5-r2,generic,5,2,141,99892,true,
Geant2012,40,61,3-areas,rr-k5-r2,specialized,5,2,66,61348,true,
Carnet,41,40,no-areas,no-bgp,generic,0,0,92,77284,true,
Carnet,41,40,no-areas,no-bgp,specialized,0,0,59,52344,true,
Carnet,41,40,no-areas,full-mesh,generic,0,0,108,113116,true,
Carnet,41,40,no-areas,full-mesh,specialized,0,0,73,96348,true,
Carnet,41,40,no-areas,rr-k5-r2,generic,5,2,107,86680,true,
Carnet,41,40,no-areas,rr-k5-r2,specialized,5,2,87,60064,true,
Carnet,41,40,3-areas,no-bgp,generic,0,0,98,89132,true,
Carnet,41,40,3-areas,no-bgp,specialized,0,0,52,48108,true,
Carnet,41,40,3-areas,full-mesh,generic,0,0,127,124444,true,
Carnet,41,40,3-areas,full-mesh,specialized,0,0,81,78248,true,
Carnet,41,40,3-areas,rr-k5-r2,generic,5,2,125,94420,true,
Carnet,41,40,3-areas,rr-k5-r2,specialized,5,2,88,58064,true,
Litnet,42,42,no-areas,no-bgp,generic,0,0,77,78020,true,
Litnet,42,42,no-areas,no-bgp,specialized,0,0,55,50320,true,
Litnet,42,42,no-areas,full-mesh,generic,0,0,117,118332,true,
Litnet,42,42,no-areas,full-mesh,specialized,0,0,71,88944,true,
Litnet,42,42,no-areas,rr-k5-r2,generic,5,2,115,95168,true,
Litnet,42,42,no-areas,rr-k5-r2,specialized,5,2,65,60692,true,
Litnet,42,42,3-areas,no-bgp,generic,0,0,90,93440,true,
Litnet,42,42,3-areas,no-bgp,specialized,0,0,63,50036,true,
Litnet,42,42,3-areas,full-mesh,generic,0,0,115,123008,true,
Litnet,42,42,3-areas,full-mesh,specialized,0,0,87,86052,true,
Litnet,42,42,3-areas,rr-k5-r2,generic,5,2,104,101208,true,
Litnet,42,42,3-areas,rr-k5-r2,specialized,5,2,84,55388,true,
LambdaNet,42,46,no-areas,no-bgp,generic,0,0,88,71660,true,
LambdaNet,42,46,no-areas,no-bgp,specialized,0,0,52,44284,true,
LambdaNet,42,46,no-areas,full-mesh,generic,0,0,139,105836,true,
LambdaNet,42,46,no-areas,full-mesh,specialized,0,0,84,87448,true,
LambdaNet,42,46,no-areas,rr-k5-r2,generic,5,2,131,79412,true,
LambdaNet,42,46,no-areas,rr-k5-r2,specialized,5,2,73,59160,true,
LambdaNet,42,46,3-areas,no-bgp,generic,0,0,119,81236,true,
LambdaNet,42,46,3-areas,no-bgp,specialized,0,0,54,46092,true,
LambdaNet,42,46,3-areas,full-mesh,generic,0,0,144,116212,true,
LambdaNet,42,46,3-areas,full-mesh,specialized,0,0,90,84560,true,
LambdaNet,42,46,3-areas,rr-k5-r2,generic,5,2,134,95264,true,
LambdaNet,42,46,3-areas,rr-k5-r2,specialized,5,2,79,60132,true,
Garr200902,42,56,no-areas,no-bgp,generic,0,0,95,80108,true,
Garr200902,42,56,no-areas,no-bgp,specialized,0,0,70,47940,true,
Garr200902,42,56,no-areas,full-mesh,generic,0,0,111,118148,true,
Garr200902,42,56,no-areas,full-mesh,specialized,0,0,90,82940,true,
Garr200902,42,56,no-areas,rr-k5-r2,generic,5,2,120,101748,true,
Garr200902,42,56,no-areas,rr-k5-r2,specialized,5,2,73,62388,true,
Garr200902,42,56,3-areas,no-bgp,generic,0,0,104,105080,true,
Garr200902,42,56,3-areas,no-bgp,specialized,0,0,57,49496,true,
Garr200902,42,56,3-areas,full-mesh,generic,0,0,119,131356,true,
Garr200902,42,56,3-areas,full-mesh,specialized,0,0,98,80884,true,
Garr200902,42,56,3-areas,rr-k5-r2,generic,5,2,136,120916,true,
Garr200902,42,56,3-areas,rr-k5-r2,specialized,5,2,92,64232,true,
Garr200908,42,56,no-areas,no-bgp,generic,0,0,87,82812,true,
Garr200908,42,56,no-areas,no-bgp,specialized,0,0,59,49876,true,
Garr200908,42,56,no-areas,full-mesh,generic,0,0,108,121224,true,
Garr200908,42,56,no-areas,full-mesh,specialized,0,0,91,92236,true,
Garr200908,42,56,no-areas,rr-k5-r2,generic,5,2,102,94256,true,
Garr200908,42,56,no-areas,rr-k5-r2,specialized,5,2,75,62636,true,
Garr200908,42,56,3-areas,no-bgp,generic,0,0,93,102516,true,
Garr200908,42,56,3-areas,no-bgp,specialized,0,0,59,49116,true,
Garr200908,42,56,3-areas,full-mesh,generic,0,0,124,132960,true,
Garr200908,42,56,3-areas,full-mesh,specialized,0,0,81,97084,true,
Garr200908,42,56,3-areas,rr-k5-r2,generic,5,2,123,122244,true,
Garr200908,42,56,3-areas,rr-k5-r2,specialized,5,2,80,59416,true,
Garr200909,42,56,no-areas,no-bgp,generic,0,0,90,85360,true,
Garr200909,42,56,no-areas,no-bgp,specialized,0,0,66,53884,true,
Garr200909,42,56,no-areas,full-mesh,generic,0,0,101,122728,true,
Garr200909,42,56,no-areas,full-mesh,specialized,0,0,69,90616,true,
Garr200909,42,56,no-areas,rr-k5-r2,generic,5,2,93,90028,true,
Garr200909,42,56,no-areas,rr-k5-r2,specialized,5,2,62,59396,true,
Garr200909,42,56,3-areas,no-bgp,generic,0,0,96,105964,true,
Garr200909,42,56,3-areas,no-bgp,specialized,0,0,65,45936,true,
Garr200909,42,56,3-areas,full-mesh,generic,0,0,141,137936,true,
Garr200909,42,56,3-areas,full-mesh,specialized,0,0,85,94584,true,
Garr200909,42,56,3-areas,rr-k5-r2,generic,5,2,118,124636,true,
Garr200909,42,56,3-areas,rr-k5-r2,specialized,5,2,76,59800,true,
Garr200912,42,56,no-areas,no-bgp,generic,0,0,90,92132,true,
Garr200912,42,56,no-areas,no-bgp,specialized,0,0,57,55628,true,
Garr200912,42,56,no-areas,full-mesh,generic,0,0,105,119256,true,
Garr200912,42,56,no-areas,full-mesh,specialized,0,0,79,88320,true,
Garr200912,42,56,no-areas,rr-k5-r2,generic,5,2,104,94080,true,
Garr200912,42,56,no-areas,rr-k5-r2,specialized,5,2,78,56548,true,
Garr200912,42,56,3-areas,no-bgp,generic,0,0,96,100456,true,
Garr200912,42,56,3-areas,no-bgp,specialized,0,0,60,51328,true,
Garr200912,42,56,3-areas,full-mesh,generic,0,0,119,141004,true,
Garr200912,42,56,3-areas,full-mesh,specialized,0,0,98,93932,true,
Garr200912,42,56,3-areas,rr-k5-r2,generic,5,2,117,112748,true,
Garr200912,42,56,3-areas,rr-k5-r2,specialized,5,2,85,58152,true,
Garr201001,42,56,no-areas,no-bgp,generic,0,0,97,90532,true,
Garr201001,42,56,no-areas,no-bgp,specialized,0,0,72,51324,true,
Garr201001,42,56,no-areas,full-mesh,generic,0,0,148,116472,true,
Garr201001,42,56,no-areas,full-mesh,specialized,0,0,85,91760,true,
Garr201001,42,56,no-areas,rr-k5-r2,generic,5,2,103,87076,true,
Garr201001,42,56,no-areas,rr-k5-r2,specialized,5,2,84,59284,true,
Garr201001,42,56,3-areas,no-bgp,generic,0,0,97,108400,true,
Garr201001,42,56,3-areas,no-bgp,specialized,0,0,69,48444,true,
Garr201001,42,56,3-areas,full-mesh,generic,0,0,137,129576,true,
Garr201001,42,56,3-areas,full-mesh,specialized,0,0,78,81440,true,
Garr201001,42,56,3-areas,rr-k5-r2,generic,5,2,135,102196,true,
Garr201001,42,56,3-areas,rr-k5-r2,specialized,5,2,74,61608,true,
Garr201003,42,56,no-areas,no-bgp,generic,0,0,88,81708,true,
Garr201003,42,56,no-areas,no-bgp,specialized,0,0,51,49252,true,
Garr201003,42,56,no-areas,full-mesh,generic,0,0,107,116592,true,
Garr201003,42,56,no-areas,full-mesh,specialized,0,0,78,92640,true,
Garr201003,42,56,no-areas,rr-k5-r2,generic,5,2,115,87576,true,
Garr201003,42,56,no-areas,rr-k5-r2,specialized,5,2,78,62456,true,
Garr201003,42,56,3-areas,no-bgp,generic,0,0,87,105248,true,
Garr201003,42,56,3-areas,no-bgp,specialized,0,0,67,51192,true,
Garr201003,42,56,3-areas,full-mesh,generic,0,0,131,136588,true,
Garr201003,42,56,3-areas,full-mesh,specialized,0,0,81,94080,true,
Garr201003,42,56,3-areas,rr-k5-r2,generic,5,2,118,115672,true,
Garr201003,42,56,3-areas,rr-k5-r2,specialized,5,2,73,62680,true,
Garr201004,42,56,no-areas,no-bgp,generic,0,0,97,85740,true,
Garr201004,42,56,no-areas,no-bgp,specialized,0,0,56,46384,true,
Garr201004,42,56,no-areas,full-mesh,generic,0,0,136,120456,true,
Garr201004,42,56,no-areas,full-mesh,specialized,0,0,69,80136,true,
Garr201004,42,56,no-areas,rr-k5-r2,generic,5,2,121,96088,true,
Garr201004,42,56,no-areas,rr-k5-r2,specialized,5,2,63,60252,true,
Garr201004,42,56,3-areas,no-bgp,generic,0,0,107,112020,true,
Garr201004,42,56,3-areas,no-bgp,specialized,0,0,72,52544,true,
Garr201004,42,56,3-areas,full-mesh,generic,0,0,139,134388,true,
Garr201004,42,56,3-areas,full-mesh,specialized,0,0,86,94328,true,
Garr201004,42,56,3-areas,rr-k5-r2,generic,5,2,116,111060,true,
Garr201004,42,56,3-areas,rr-k5-r2,specialized,5,2,81,59452,true,
Uunet,42,77,no-areas,no-bgp,generic,0,0,97,105252,true,
Uunet,42,77,no-areas,no-bgp,specialized,0,0,57,55960,true,
Uunet,42,77,no-areas,full-mesh,generic,0,0,119,132700,true,
Uunet,42,77,no-areas,full-mesh,specialized,0,0,97,99220,true,
Uunet,42,77,no-areas,rr-k5-r2,generic,5,2,115,105820,true,
Uunet,42,77,no-areas,rr-k5-r2,specialized,5,2,72,61788,true,
Uunet,42,77,3-areas,no-bgp,generic,0,0,116,137480,true,
Uunet,42,77,3-areas,no-bgp,specialized,0,0,68,54940,true,
Uunet,42,77,3-areas,full-mesh,generic,0,0,134,140768,true,
Uunet,42,77,3-areas,full-mesh,specialized,0,0,98,94248,true,
Uunet,42,77,3-areas,rr-k5-r2,generic,5,2,125,130352,true,
Uunet,42,77,3-areas,rr-k5-r2,specialized,5,2,81,62840,true,
Garr201005,43,57,no-areas,no-bgp,generic,0,0,87,87912,true,
Garr201005,43,57,no-areas,no-bgp,specialized,0,0,63,46856,true,
Garr201005,43,57,no-areas,full-mesh,generic,0,0,105,122220,true,
Garr201005,43,57,no-areas,full-mesh,specialized,0,0,86,101620,true,
Garr201005,43,57,no-areas,rr-k5-r2,generic,5,2,101,94052,true,
Garr201005,43,57,no-areas,rr-k5-r2,specialized,5,2,89,60592,true,
Garr201005,43,57,3-areas,no-bgp,generic,0,0,103,100368,true,
Garr201005,43,57,3-areas,no-bgp,specialized,0,0,63,51416,true,
Garr201005,43,57,3-areas,full-mesh,generic,0,0,126,131700,true,
Garr201005,43,57,3-areas,full-mesh,specialized,0,0,88,89172,true,
Garr201005,43,57,3-areas,rr-k5-r2,generic,5,2,117,115472,true,
Garr201005,43,57,3-areas,rr-k5-r2,specialized,5,2,92,60440,true,
Garr201007,43,57,no-areas,no-bgp,generic,0,0,90,90136,true,
Garr201007,43,57,no-areas,no-bgp,specialized,0,0,60,51420,true,
Garr201007,43,57,no-areas,full-mesh,generic,0,0,105,123028,true,
Garr201007,43,57,no-areas,full-mesh,specialized,0,0,76,103704,true,
Garr201007,43,57,no-areas,rr-k5-r2,generic,5,2,107,96852,true,
Garr201007,43,57,no-areas,rr-k5-r2,specialized,5,2,69,60740,true,
Garr201007,43,57,3-areas,no-bgp,generic,0,0,98,103244,true,
Garr201007,43,57,3-areas,no-bgp,specialized,0,0,60,50984,true,
Garr201007,43,57,3-areas,full-mesh,generic,0,0,136,132616,true,
Garr201007,43,57,3-areas,full-mesh,specialized,0,0,78,96700,true,
Garr201007,43,57,3-areas,rr-k5-r2,generic,5,2,104,105132,true,
Garr201007,43,57,3-areas,rr-k5-r2,specialized,5,2,76,60768,true,
Garr201008,43,57,no-areas,no-bgp,generic,0,0,79,84472,true,
Garr201008,43,57,no-areas,no-bgp,specialized,0,0,53,48508,true,
Garr201008,43,57,no-areas,full-mesh,generic,0,0,122,121392,true,
Garr201008,43,57,no-areas,full-mesh,specialized,0,0,83,81732,true,
Garr201008,43,57,no-areas,rr-k5-r2,generic,5,2,106,99940,true,
Garr201008,43,57,no-areas,rr-k5-r2,specialized,5,2,88,62460,true,
Garr201008,43,57,3-areas,no-bgp,generic,0,0,96,102916,true,
Garr201008,43,57,3-areas,no-bgp,specialized,0,0,64,50748,true,
Garr201008,43,57,3-areas,full-mesh,generic,0,0,135,128808,true,
Garr201008,43,57,3-areas,full-mesh,specialized,0,0,81,82068,true,
Garr201008,43,57,3-areas,rr-k5-r2,generic,5,2,104,101672,true,
Garr201008,43,57,3-areas,rr-k5-r2,specialized,5,2,69,61644,true,
Garr201010,44,58,no-areas,no-bgp,generic,0,0,84,96528,true,
Garr201010,44,58,no-areas,no-bgp,specialized,0,0,62,49012,true,
Garr201010,44,58,no-areas,full-mesh,generic,0,0,129,123836,true,
Garr201010,44,58,no-areas,full-mesh,specialized,0,0,84,99824,true,
Garr201010,44,58,no-areas,rr-k5-r2,generic,5,2,110,92324,true,
Garr201010,44,58,no-areas,rr-k5-r2,specialized,5,2,63,61568,true,
Garr201010,44,58,3-areas,no-bgp,generic,0,0,87,97952,true,
Garr201010,44,58,3-areas,no-bgp,specialized,0,0,57,53036,true,
Garr201010,44,58,3-areas,full-mesh,generic,0,0,120,128560,true,
Garr201010,44,58,3-areas,full-mesh,specialized,0,0,75,104812,true,
Garr201010,44,58,3-areas,rr-k5-r2,generic,5,2,113,102064,true,
Garr201010,44,58,3-areas,rr-k5-r2,specialized,5,2,85,58744,true,
Garr201012,44,58,no-areas,no-bgp,generic,0,0,71,83800,true,
Garr201012,44,58,no-areas,no-bgp,specialized,0,0,64,49688,true,
Garr201012,44,58,no-areas,full-mesh,generic,0,0,107,122104,true,
Garr201012,44,58,no-areas,full-mesh,specialized,0,0,72,97756,true,
Garr201012,44,58,no-areas,rr-k5-r2,generic,5,2,96,90640,true,
Garr201012,44,58,no-areas,rr-k5-r2,specialized,5,2,72,60516,true,
Garr201012,44,58,3-areas,no-bgp,generic,0,0,113,110960,true,
Garr201012,44,58,3-areas,no-bgp,specialized,0,0,62,48716,true,
Garr201012,44,58,3-areas,full-mesh,generic,0,0,142,130048,true,
Garr201012,44,58,3-areas,full-mesh,specialized,0,0,89,99964,true,
Garr201012,44,58,3-areas,rr-k5-r2,generic,5,2,132,111376,true,
Garr201012,44,58,3-areas,rr-k5-r2,specialized,5,2,78,62784,true,
Garr201101,44,58,no-areas,no-bgp,generic,0,0,99,90532,true,
Garr201101,44,58,no-areas,no-bgp,specialized,0,0,61,50836,true,
Garr201101,44,58,no-areas,full-mesh,generic,0,0,114,125848,true,
Garr201101,44,58,no-areas,full-mesh,specialized,0,0,89,104188,true,
Garr201101,44,58,no-areas,rr-k5-r2,generic,5,2,100,91952,true,
Garr201101,44,58,no-areas,rr-k5-r2,specialized,5,2,81,60712,true,
Garr201101,44,58,3-areas,no-bgp,generic,0,0,97,100016,true,
Garr201101,44,58,3-areas,no-bgp,specialized,0,0,48,46936,true,
Garr201101,44,58,3-areas,full-mesh,generic,0,0,117,133584,true,
Garr201101,44,58,3-areas,full-mesh,specialized,0,0,71,95512,true,
Garr201101,44,58,3-areas,rr-k5-r2,generic,5,2,102,120448,true,
Garr201101,44,58,3-areas,rr-k5-r2,specialized,5,2,78,62296,true,
Cesnet201006,45,56,no-areas,no-bgp,generic,0,0,84,92192,true,
Cesnet201006,45,56,no-areas,no-bgp,specialized,0,0,55,53000,true,
Cesnet201006,45,56,no-areas,full-mesh,generic,0,0,104,125912,true,
Cesnet201006,45,56,no-areas,full-mesh,specialized,0,0,80,105424,true,
Cesnet201006,45,56,no-areas,rr-k5-r2,generic,5,2,119,103608,true,
Cesnet201006,45,56,no-areas,rr-k5-r2,specialized,5,2,84,62932,true,
Cesnet201006,45,56,3-areas,no-bgp,generic,0,0,99,112348,true,
Cesnet201006,45,56,3-areas,no-bgp,specialized,0,0,63,53384,true,
Cesnet201006,45,56,3-areas,full-mesh,generic,0,0,124,130144,true,
Cesnet201006,45,56,3-areas,full-mesh,specialized,0,0,98,93504,true,
Cesnet201006,45,56,3-areas,rr-k5-r2,generic,5,2,113,110924,true,
Cesnet201006,45,56,3-areas,rr-k5-r2,specialized,5,2,92,60024,true,
Garr201102,45,59,no-areas,no-bgp,generic,0,0,85,88224,true,
Garr201102,45,59,no-areas,no-bgp,specialized,0,0,64,45040,true,
Garr201102,45,59,no-areas,full-mesh,generic,0,0,109,128364,true,
Garr201102,45,59,no-areas,full-mesh,specialized,0,0,85,99564,true,
Garr201102,45,59,no-areas,rr-k5-r2,generic,5,2,122,108284,true,
Garr201102,45,59,no-areas,rr-k5-r2,specialized,5,2,83,60196,true,
Garr201102,45,59,3-areas,no-bgp,generic,0,0,93,92516,true,
Garr201102,45,59,3-areas,no-bgp,specialized,0,0,78,51976,true,
Garr201102,45,59,3-areas,full-mesh,generic,0,0,143,140076,true,
Garr201102,45,59,3-areas,full-mesh,specialized,0,0,84,93624,true,
Garr201102,45,59,3-areas,rr-k5-r2,generic,5,2,120,111632,true,
Garr201102,45,59,3-areas,rr-k5-r2,specialized,5,2,78,62160,true,
Palmetto,45,64,no-areas,no-bgp,generic,0,0,90,77164,true,
Palmetto,45,64,no-areas,no-bgp,specialized,0,0,58,51720,true,
Palmetto,45,64,no-areas,full-mesh,generic,0,0,125,125328,true,
Palmetto,45,64,no-areas,full-mesh,specialized,0,0,88,92776,true,
Palmetto,45,64,no-areas,rr-k5-r2,generic,5,2,112,96524,true,
Palmetto,45,64,no-areas,rr-k5-r2,specialized,5,2,73,63756,true,
Palmetto,45,64,3-areas,no-bgp,generic,0,0,110,106480,true,
Palmetto,45,64,3-areas,no-bgp,specialized,0,0,63,48992,true,
Palmetto,45,64,3-areas,full-mesh,generic,0,0,136,139124,true,
Palmetto,45,64,3-areas,full-mesh,specialized,0,0,81,84116,true,
Palmetto,45,64,3-areas,rr-k5-r2,generic,5,2,118,111424,true,
Palmetto,45,64,3-areas,rr-k5-r2,specialized,5,2,90,58508,true,
RoedunetFibre,46,50,no-areas,no-bgp,generic,0,0,76,69648,true,
RoedunetFibre,46,50,no-areas,no-bgp,specialized,0,0,71,49248,true,
RoedunetFibre,46,50,no-areas,full-mesh,generic,0,0,124,114868,true,
RoedunetFibre,46,50,no-areas,full-mesh,specialized,0,0,77,101904,true,
RoedunetFibre,46,50,no-areas,rr-k5-r2,generic,5,2,111,86468,true,
RoedunetFibre,46,50,no-areas,rr-k5-r2,specialized,5,2,71,59384,true,
RoedunetFibre,46,50,3-areas,no-bgp,generic,0,0,105,88260,true,
RoedunetFibre,46,50,3-areas,no-bgp,specialized,0,0,65,46120,true,
RoedunetFibre,46,50,3-areas,full-mesh,generic,0,0,133,125872,true,
RoedunetFibre,46,50,3-areas,full-mesh,specialized,0,0,90,98608,true,
RoedunetFibre,46,50,3-areas,rr-k5-r2,generic,5,2,124,98284,true,
RoedunetFibre,46,50,3-areas,rr-k5-r2,specialized,5,2,75,59676,true,
Garr201103,46,60,no-areas,no-bgp,generic,0,0,78,96676,true,
Garr201103,46,60,no-areas,no-bgp,specialized,0,0,53,50608,true,
Garr201103,46,60,no-areas,full-mesh,generic,0,0,123,131920,true,
Garr201103,46,60,no-areas,full-mesh,specialized,0,0,96,86688,true,
Garr201103,46,60,no-areas,rr-k5-r2,generic,5,2,133,99352,true,
Garr201103,46,60,no-areas,rr-k5-r2,specialized,5,2,82,64488,true,
Garr201103,46,60,3-areas,no-bgp,generic,0,0,121,100812,true,
Garr201103,46,60,3-areas,no-bgp,specialized,0,0,64,53232,true,
Garr201103,46,60,3-areas,full-mesh,generic,0,0,123,148256,true,
Garr201103,46,60,3-areas,full-mesh,specialized,0,0,78,109792,true,
Garr201103,46,60,3-areas,rr-k5-r2,generic,5,2,137,118792,true,
Garr201103,46,60,3-areas,rr-k5-r2,specialized,5,2,86,70416,true,
Garr201111,47,61,no-areas,no-bgp,generic,0,0,79,91132,true,
Garr201111,47,61,no-areas,no-bgp,specialized,0,0,57,55396,true,
Garr201111,47,61,no-areas,full-mesh,generic,0,0,119,129620,true,
Garr201111,47,61,no-areas,full-mesh,specialized,0,0,94,102780,true,
Garr201111,47,61,no-areas,rr-k5-r2,generic,5,2,123,101920,true,
Garr201111,47,61,no-areas,rr-k5-r2,specialized,5,2,69,64904,true,
Garr201111,47,61,3-areas,no-bgp,generic,0,0,106,112308,true,
Garr201111,47,61,3-areas,no-bgp,specialized,0,0,59,53404,true,
Garr201111,47,61,3-areas,full-mesh,generic,0,0,137,154752,true,
Garr201111,47,61,3-areas,full-mesh,specialized,0,0,79,105324,true,
Garr201111,47,61,3-areas,rr-k5-r2,generic,5,2,142,139004,true,
Garr201111,47,61,3-areas,rr-k5-r2,specialized,5,2,94,67276,true,
Garr201104,47,62,no-areas,no-bgp,generic,0,0,99,102356,true,
Garr201104,47,62,no-areas,no-bgp,specialized,0,0,66,58944,true,
Garr201104,47,62,no-areas,full-mesh,generic,0,0,123,140568,true,
Garr201104,47,62,no-areas,full-mesh,specialized,0,0,90,109396,true,
Garr201104,47,62,no-areas,rr-k5-r2,generic,5,2,120,104896,true,
Garr201104,47,62,no-areas,rr-k5-r2,specialized,5,2,77,63432,true,
Garr201104,47,62,3-areas,no-bgp,generic,0,0,106,116492,true,
Garr201104,47,62,3-areas,no-bgp,specialized,0,0,61,59004,true,
Garr201104,47,62,3-areas,full-mesh,generic,0,0,133,155232,true,
Garr201104,47,62,3-areas,full-mesh,specialized,0,0,99,93920,true,
Garr201104,47,62,3-areas,rr-k5-r2,generic,5,2,137,115592,true,
Garr201104,47,62,3-areas,rr-k5-r2,specialized,5,2,93,61812,true,
Garr201105,47,62,no-areas,no-bgp,generic,0,0,98,93604,true,
Garr201105,47,62,no-areas,no-bgp,specialized,0,0,73,52500,true,
Garr201105,47,62,no-areas,full-mesh,generic,0,0,133,136444,true,
Garr201105,47,62,no-areas,full-mesh,specialized,0,0,97,98084,true,
Garr201105,47,62,no-areas,rr-k5-r2,generic,5,2,123,96244,true,
Garr201105,47,62,no-areas,rr-k5-r2,specialized,5,2,79,61256,true,
Garr201105,47,62,3-areas,no-bgp,generic,0,0,122,118648,true,
Garr201105,47,62,3-areas,no-bgp,specialized,0,0,73,51868,true,
Garr201105,47,62,3-areas,full-mesh,generic,0,0,183,153856,true,
Garr201105,47,62,3-areas,full-mesh,specialized,0,0,95,104352,true,
Garr201105,47,62,3-areas,rr-k5-r2,generic,5,2,130,115064,true,
Garr201105,47,62,3-areas,rr-k5-r2,specialized,5,2,100,62192,true,
Garr201107,47,62,no-areas,no-bgp,generic,0,0,109,90360,true,
Garr201107,47,62,no-areas,no-bgp,specialized,0,0,58,56428,true,
Garr201107,47,62,no-areas,full-mesh,generic,0,0,124,137372,true,
Garr201107,47,62,no-areas,full-mesh,specialized,0,0,82,98552,true,
Garr201107,47,62,no-areas,rr-k5-r2,generic,5,2,111,96776,true,
Garr201107,47,62,no-areas,rr-k5-r2,specialized,5,2,73,63196,true,
Garr201107,47,62,3-areas,no-bgp,generic,0,0,96,125480,true,
Garr201107,47,62,3-areas,no-bgp,specialized,0,0,69,53380,true,
Garr201107,47,62,3-areas,full-mesh,generic,0,0,120,146536,true,
Garr201107,47,62,3-areas,full-mesh,specialized,0,0,86,106040,true,
Garr201107,47,62,3-areas,rr-k5-r2,generic,5,2,132,128216,true,
Garr201107,47,62,3-areas,rr-k5-r2,specialized,5,2,94,62052,true,
Garr201108,47,62,no-areas,no-bgp,generic,0,0,95,94852,true,
Garr201108,47,62,no-areas,no-bgp,specialized,0,0,65,45696,true,
Garr201108,47,62,no-areas,full-mesh,generic,0,0,143,135084,true,
Garr201108,47,62,no-areas,full-mesh,specialized,0,0,81,105528,true,
Garr201108,47,62,no-areas,rr-k5-r2,generic,5,2,114,103148,true,
Garr201108,47,62,no-areas,rr-k5-r2,specialized,5,2,99,59436,true,
Garr201108,47,62,3-areas,no-bgp,generic,0,0,117,112968,true,
Garr201108,47,62,3-areas,no-bgp,specialized,0,0,73,53312,true,
Garr201108,47,62,3-areas,full-mesh,generic,0,0,141,154856,true,
Garr201108,47,62,3-areas,full-mesh,specialized,0,0,110,102712,true,
Garr201108,47,62,3-areas,rr-k5-r2,generic,5,2,125,123092,true,
Garr201108,47,62,3-areas,rr-k5-r2,specialized,5,2,73,61432,true,
Garr201109,47,62,no-areas,no-bgp,generic,0,0,80,94348,true,
Garr201109,47,62,no-areas,no-bgp,specialized,0,0,59,52820,true,
Garr201109,47,62,no-areas,full-mesh,generic,0,0,136,133404,true,
Garr201109,47,62,no-areas,full-mesh,specialized,0,0,91,93264,true,
Garr201109,47,62,no-areas,rr-k5-r2,generic,5,2,96,103900,true,
Garr201109,47,62,no-areas,rr-k5-r2,specialized,5,2,62,60776,true,
Garr201109,47,62,3-areas,no-bgp,generic,0,0,101,112772,true,
Garr201109,47,62,3-areas,no-bgp,specialized,0,0,63,50284,true,
Garr201109,47,62,3-areas,full-mesh,generic,0,0,124,136832,true,
Garr201109,47,62,3-areas,full-mesh,specialized,0,0,86,113760,true,
Garr201109,47,62,3-areas,rr-k5-r2,generic,5,2,107,122588,true,
Garr201109,47,62,3-areas,rr-k5-r2,specialized,5,2,86,62228,true,
Garr201110,47,62,no-areas,no-bgp,generic,0,0,91,97144,true,
Garr201110,47,62,no-areas,no-bgp,specialized,0,0,51,51728,true,
Garr201110,47,62,no-areas,full-mesh,generic,0,0,124,137848,true,
Garr201110,47,62,no-areas,full-mesh,specialized,0,0,84,105228,true,
Garr201110,47,62,no-areas,rr-k5-r2,generic,5,2,110,106256,true,
Garr201110,47,62,no-areas,rr-k5-r2,specialized,5,2,74,62964,true,
Garr201110,47,62,3-areas,no-bgp,generic,0,0,113,105380,true,
Garr201110,47,62,3-areas,no-bgp,specialized,0,0,68,54804,true,
Garr201110,47,62,3-areas,full-mesh,generic,0,0,136,144788,true,
Garr201110,47,62,3-areas,full-mesh,specialized,0,0,97,98220,true,
Garr201110,47,62,3-areas,rr-k5-r2,generic,5,2,116,127288,true,
Garr201110,47,62,3-areas,rr-k5-r2,specialized,5,2,69,61720,true,
Ntt,47,63,no-areas,no-bgp,generic,0,0,78,89544,true,
Ntt,47,63,no-areas,no-bgp,specialized,0,0,31,44944,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,no-areas,full-mesh,generic,0,0,104,115004,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,no-areas,full-mesh,specialized,0,0,52,71676,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,no-areas,rr-k5-r2,generic,5,2,95,96684,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,no-areas,rr-k5-r2,specialized,5,2,57,59468,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,3-areas,no-bgp,generic,0,0,127,104240,true,
Ntt,47,63,3-areas,no-bgp,specialized,0,0,45,52308,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,3-areas,full-mesh,generic,0,0,65,87676,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,3-areas,full-mesh,specialized,0,0,57,80332,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,3-areas,rr-k5-r2,generic,5,2,68,71196,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntt,47,63,3-areas,rr-k5-r2,specialized,5,2,52,59172,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,no-bgp,generic,0,0,81,48836,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,no-bgp,specialized,0,0,33,38396,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,full-mesh,generic,0,0,96,66940,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,full-mesh,specialized,0,0,42,59600,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,rr-k5-r2,generic,5,2,92,60172,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,no-areas,rr-k5-r2,specialized,5,2,55,54004,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,no-bgp,generic,0,0,65,43884,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,no-bgp,specialized,0,0,37,48772,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,full-mesh,generic,0,0,90,74348,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,full-mesh,specialized,0,0,47,61700,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,rr-k5-r2,generic,5,2,57,54136,false,[31maxiom::datalog::checker::AssertViolated[0m
BtLatinAmerica,48,40,3-areas,rr-k5-r2,specialized,5,2,57,54548,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,no-areas,no-bgp,generic,0,0,116,74236,true,
Ntelos,48,58,no-areas,no-bgp,specialized,0,0,35,45592,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,no-areas,full-mesh,generic,0,0,139,126204,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,no-areas,full-mesh,specialized,0,0,61,98968,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,no-areas,rr-k5-r2,generic,5,2,138,85328,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,no-areas,rr-k5-r2,specialized,5,2,60,61684,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,3-areas,no-bgp,generic,0,0,103,98996,true,
Ntelos,48,58,3-areas,no-bgp,specialized,0,0,44,45604,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,3-areas,full-mesh,generic,0,0,106,107320,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,3-areas,full-mesh,specialized,0,0,59,87224,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,3-areas,rr-k5-r2,generic,5,2,82,66644,false,[31maxiom::datalog::checker::AssertViolated[0m
Ntelos,48,58,3-areas,rr-k5-r2,specialized,5,2,54,53864,false,[31maxiom::datalog::checker::AssertViolated[0m
Garr201112,48,62,no-areas,no-bgp,generic,0,0,108,93956,true,
Garr201112,48,62,no-areas,no-bgp,specialized,0,0,68,48448,true,
Garr201112,48,62,no-areas,full-mesh,generic,0,0,126,130128,true,
Garr201112,48,62,no-areas,full-mesh,specialized,0,0,85,103084,true,
Garr201112,48,62,no-areas,rr-k5-r2,generic,5,2,123,99100,true,
Garr201112,48,62,no-areas,rr-k5-r2,specialized,5,2,77,60824,true,
Garr201112,48,62,3-areas,no-bgp,generic,0,0,115,111364,true,
Garr201112,48,62,3-areas,no-bgp,specialized,0,0,69,51356,true,
Garr201112,48,62,3-areas,full-mesh,generic,0,0,135,151508,true,
Garr201112,48,62,3-areas,full-mesh,specialized,0,0,97,106456,true,
Garr201112,48,62,3-areas,rr-k5-r2,generic,5,2,122,119984,true,
Garr201112,48,62,3-areas,rr-k5-r2,specialized,5,2,87,61580,true,
Garr201201,48,62,no-areas,no-bgp,generic,0,0,103,90640,true,
Garr201201,48,62,no-areas,no-bgp,specialized,0,0,67,51180,true,
Garr201201,48,62,no-areas,full-mesh,generic,0,0,121,141024,true,
Garr201201,48,62,no-areas,full-mesh,specialized,0,0,85,106484,true,
Garr201201,48,62,no-areas,rr-k5-r2,generic,5,2,139,99096,true,
Garr201201,48,62,no-areas,rr-k5-r2,specialized,5,2,87,59148,true,
Garr201201,48,62,3-areas,no-bgp,generic,0,0,102,115296,true,
Garr201201,48,62,3-areas,no-bgp,specialized,0,0,64,53372,true,
Garr201201,48,62,3-areas,full-mesh,generic,0,0,143,142212,true,
Garr201201,48,62,3-areas,full-mesh,specialized,0,0,89,106520,true,
Garr201201,48,62,3-areas,rr-k5-r2,generic,5,2,115,136340,true,
Garr201201,48,62,3-areas,rr-k5-r2,specialized,5,2,89,59332,true,
Bellcanada,48,64,no-areas,no-bgp,generic,0,0,101,78064,true,
Bellcanada,48,64,no-areas,no-bgp,specialized,0,0,82,48504,true,
Bellcanada,48,64,no-areas,full-mesh,generic,0,0,146,124716,true,
Bellcanada,48,64,no-areas,full-mesh,specialized,0,0,86,101096,true,
Bellcanada,48,64,no-areas,rr-k5-r2,generic,5,2,168,96680,true,
Bellcanada,48,64,no-areas,rr-k5-r2,specialized,5,2,101,60040,true,
Bellcanada,48,64,3-areas,no-bgp,generic,0,0,127,100548,true,
Bellcanada,48,64,3-areas,no-bgp,specialized,0,0,61,51364,true,
Bellcanada,48,64,3-areas,full-mesh,generic,0,0,151,143888,true,
Bellcanada,48,64,3-areas,full-mesh,specialized,0,0,93,110392,true,
Bellcanada,48,64,3-areas,rr-k5-r2,generic,5,2,136,111292,true,
Bellcanada,48,64,3-areas,rr-k5-r2,specialized,5,2,94,63920,true,
Surfnet,50,68,no-areas,no-bgp,generic,0,0,99,95824,true,
Surfnet,50,68,no-areas,no-bgp,specialized,0,0,64,53440,true,
Surfnet,50,68,no-areas,full-mesh,generic,0,0,127,138644,true,
Surfnet,50,68,no-areas,full-mesh,specialized,0,0,92,110916,true,
Surfnet,50,68,no-areas,rr-k5-r2,generic,5,2,143,106228,true,
Surfnet,50,68,no-areas,rr-k5-r2,specialized,5,2,89,62156,true,
Surfnet,50,68,3-areas,no-bgp,generic,0,0,118,109596,true,
Surfnet,50,68,3-areas,no-bgp,specialized,0,0,69,53628,true,
Surfnet,50,68,3-areas,full-mesh,generic,0,0,131,148604,true,
Surfnet,50,68,3-areas,full-mesh,specialized,0,0,96,98024,true,
Surfnet,50,68,3-areas,rr-k5-r2,generic,5,2,151,119436,true,
Surfnet,50,68,3-areas,rr-k5-r2,specialized,5,2,107,63336,true,
Iris,51,64,no-areas,no-bgp,generic,0,0,96,84344,true,
Iris,51,64,no-areas,no-bgp,specialized,0,0,63,49316,true,
Iris,51,64,no-areas,full-mesh,generic,0,0,148,137364,true,
Iris,51,64,no-areas,full-mesh,specialized,0,0,94,119176,true,
Iris,51,64,no-areas,rr-k5-r2,generic,5,2,111,90824,true,
Iris,51,64,no-areas,rr-k5-r2,specialized,5,2,91,61524,true,
Iris,51,64,3-areas,no-bgp,generic,0,0,90,110872,true,
Iris,51,64,3-areas,no-bgp,specialized,0,0,65,50552,true,
Iris,51,64,3-areas,full-mesh,generic,0,0,148,147824,true,
Iris,51,64,3-areas,full-mesh,specialized,0,0,76,114776,true,
Iris,51,64,3-areas,rr-k5-r2,generic,5,2,141,109864,true,
Iris,51,64,3-areas,rr-k5-r2,specialized,5,2,84,67472,true,
Bellsouth,51,66,no-areas,no-bgp,generic,0,0,94,91376,true,
Bellsouth,51,66,no-areas,no-bgp,specialized,0,0,55,54708,true,
Bellsouth,51,66,no-areas,full-mesh,generic,0,0,105,156028,true,
Bellsouth,51,66,no-areas,full-mesh,specialized,0,0,80,116540,true,
Bellsouth,51,66,no-areas,rr-k5-r2,generic,5,2,103,113460,true,
Bellsouth,51,66,no-areas,rr-k5-r2,specialized,5,2,87,62268,true,
Bellsouth,51,66,3-areas,no-bgp,generic,0,0,101,123800,true,
Bellsouth,51,66,3-areas,no-bgp,specialized,0,0,58,55516,true,
Bellsouth,51,66,3-areas,full-mesh,generic,0,0,121,162232,true,
Bellsouth,51,66,3-areas,full-mesh,specialized,0,0,98,116100,true,
Bellsouth,51,66,3-areas,rr-k5-r2,generic,5,2,143,139656,true,
Bellsouth,51,66,3-areas,rr-k5-r2,specialized,5,2,91,59088,true,
Dfn,51,80,no-areas,no-bgp,generic,0,0,84,101768,true,
Dfn,51,80,no-areas,no-bgp,specialized,0,0,69,53372,true,
Dfn,51,80,no-areas,full-mesh,generic,0,0,118,159744,true,
Dfn,51,80,no-areas,full-mesh,specialized,0,0,89,119332,true,
Dfn,51,80,no-areas,rr-k5-r2,generic,5,2,116,131724,true,
Dfn,51,80,no-areas,rr-k5-r2,specialized,5,2,81,61308,true,
Dfn,51,80,3-areas,no-bgp,generic,0,0,129,141144,true,
Dfn,51,80,3-areas,no-bgp,specialized,0,0,73,54484,true,
Dfn,51,80,3-areas,full-mesh,generic,0,0,153,178008,true,
Dfn,51,80,3-areas,full-mesh,specialized,0,0,104,116916,true,
Dfn,51,80,3-areas,rr-k5-r2,generic,5,2,136,154064,true,
Dfn,51,80,3-areas,rr-k5-r2,specialized,5,2,99,64368,true,
Tinet,53,89,no-areas,no-bgp,generic,0,0,102,102796,true,
Tinet,53,89,no-areas,no-bgp,specialized,0,0,76,56320,true,
Tinet,53,89,no-areas,full-mesh,generic,0,0,136,163844,true,
Tinet,53,89,no-areas,full-mesh,specialized,0,0,94,116376,true,
Tinet,53,89,no-areas,rr-k5-r2,generic,5,2,121,104728,true,
Tinet,53,89,no-areas,rr-k5-r2,specialized,5,2,89,67592,true,
Tinet,53,89,3-areas,no-bgp,generic,0,0,145,122612,true,
Tinet,53,89,3-areas,no-bgp,specialized,0,0,73,54824,true,
Tinet,53,89,3-areas,full-mesh,generic,0,0,147,188832,true,
Tinet,53,89,3-areas,full-mesh,specialized,0,0,96,119512,true,
Tinet,53,89,3-areas,rr-k5-r2,generic,5,2,158,156584,true,
Tinet,53,89,3-areas,rr-k5-r2,specialized,5,2,99,65064,true,
Esnet,54,64,no-areas,no-bgp,generic,0,0,93,92160,true,
Esnet,54,64,no-areas,no-bgp,specialized,0,0,55,53328,true,
Esnet,54,64,no-areas,full-mesh,generic,0,0,137,166012,true,
Esnet,54,64,no-areas,full-mesh,specialized,0,0,85,131764,true,
Esnet,54,64,no-areas,rr-k5-r2,generic,5,2,133,109924,true,
Esnet,54,64,no-areas,rr-k5-r2,specialized,5,2,80,65716,true,
Esnet,54,64,3-areas,no-bgp,generic,0,0,106,107324,true,
Esnet,54,64,3-areas,no-bgp,specialized,0,0,60,51332,true,
Esnet,54,64,3-areas,full-mesh,generic,0,0,141,180976,true,
Esnet,54,64,3-areas,full-mesh,specialized,0,0,102,119656,true,
Esnet,54,64,3-areas,rr-k5-r2,generic,5,2,136,118436,true,
Esnet,54,64,3-areas,rr-k5-r2,specialized,5,2,92,61744,true,
HiberniaGlobal,55,81,no-areas,no-bgp,generic,0,0,110,103528,true,
HiberniaGlobal,55,81,no-areas,no-bgp,specialized,0,0,60,51136,true,
HiberniaGlobal,55,81,no-areas,full-mesh,generic,0,0,175,165568,true,
HiberniaGlobal,55,81,no-areas,full-mesh,specialized,0,0,119,121960,true,
HiberniaGlobal,55,81,no-areas,rr-k5-r2,generic,5,2,128,120292,true,
HiberniaGlobal,55,81,no-areas,rr-k5-r2,specialized,5,2,99,62864,true,
HiberniaGlobal,55,81,3-areas,no-bgp,generic,0,0,115,134352,true,
HiberniaGlobal,55,81,3-areas,no-bgp,specialized,0,0,75,49760,true,
HiberniaGlobal,55,81,3-areas,full-mesh,generic,0,0,143,179156,true,
HiberniaGlobal,55,81,3-areas,full-mesh,specialized,0,0,96,116680,true,
HiberniaGlobal,55,81,3-areas,rr-k5-r2,generic,5,2,159,142248,true,
HiberniaGlobal,55,81,3-areas,rr-k5-r2,specialized,5,2,105,60940,true,
Forthnet,60,59,no-areas,no-bgp,generic,0,0,109,97924,true,
Forthnet,60,59,no-areas,no-bgp,specialized,0,0,76,56840,true,
Forthnet,60,59,no-areas,full-mesh,generic,0,0,137,194160,true,
Forthnet,60,59,no-areas,full-mesh,specialized,0,0,95,136580,true,
Forthnet,60,59,no-areas,rr-k5-r2,generic,5,2,120,110844,true,
Forthnet,60,59,no-areas,rr-k5-r2,specialized,5,2,90,70100,true,
Forthnet,60,59,3-areas,no-bgp,generic,0,0,122,136912,true,
Forthnet,60,59,3-areas,no-bgp,specialized,0,0,72,56328,true,
Forthnet,60,59,3-areas,full-mesh,generic,0,0,130,219748,true,
Forthnet,60,59,3-areas,full-mesh,specialized,0,0,93,140284,true,
Forthnet,60,59,3-areas,rr-k5-r2,generic,5,2,141,151656,true,
Forthnet,60,59,3-areas,rr-k5-r2,specialized,5,2,94,70588,true,
Switch,60,78,no-areas,no-bgp,generic,0,0,97,104172,true,
Switch,60,78,no-areas,no-bgp,specialized,0,0,63,53244,true,
Switch,60,78,no-areas,full-mesh,generic,0,0,134,179744,true,
Switch,60,78,no-areas,full-mesh,specialized,0,0,101,138416,true,
Switch,60,78,no-areas,rr-k5-r2,generic,5,2,138,124016,true,
Switch,60,78,no-areas,rr-k5-r2,specialized,5,2,90,63396,true,
Switch,60,78,3-areas,no-bgp,generic,0,0,115,131984,true,
Switch,60,78,3-areas,no-bgp,specialized,0,0,64,52916,true,
Switch,60,78,3-areas,full-mesh,generic,0,0,160,217452,true,
Switch,60,78,3-areas,full-mesh,specialized,0,0,111,140692,true,
Switch,60,78,3-areas,rr-k5-r2,generic,5,2,172,152440,true,
Switch,60,78,3-areas,rr-k5-r2,specialized,5,2,94,64688,true,
UsSignal,63,78,no-areas,no-bgp,generic,0,0,113,85492,true,
UsSignal,63,78,no-areas,no-bgp,specialized,0,0,47,57136,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,no-areas,full-mesh,generic,0,0,109,186052,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,no-areas,full-mesh,specialized,0,0,67,141460,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,no-areas,rr-k5-r2,generic,5,2,149,131964,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,no-areas,rr-k5-r2,specialized,5,2,55,62640,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,3-areas,no-bgp,generic,0,0,132,125532,true,
UsSignal,63,78,3-areas,no-bgp,specialized,0,0,46,53336,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,3-areas,full-mesh,generic,0,0,170,225920,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,3-areas,full-mesh,specialized,0,0,75,122440,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,3-areas,rr-k5-r2,generic,5,2,106,95980,false,[31maxiom::datalog::checker::AssertViolated[0m
UsSignal,63,78,3-areas,rr-k5-r2,specialized,5,2,60,66992,false,[31maxiom::datalog::checker::AssertViolated[0m
AsnetAm,64,76,no-areas,no-bgp,generic,0,0,113,130060,true,
AsnetAm,64,76,no-areas,no-bgp,specialized,0,0,70,57960,true,
AsnetAm,64,76,no-areas,full-mesh,generic,0,0,137,203140,true,
AsnetAm,64,76,no-areas,full-mesh,specialized,0,0,89,158536,true,
AsnetAm,64,76,no-areas,rr-k5-r2,generic,5,2,150,143828,true,
AsnetAm,64,76,no-areas,rr-k5-r2,specialized,5,2,99,66948,true,
AsnetAm,64,76,3-areas,no-bgp,generic,0,0,129,156928,true,
AsnetAm,64,76,3-areas,no-bgp,specialized,0,0,95,59736,true,
AsnetAm,64,76,3-areas,full-mesh,generic,0,0,177,229076,true,
AsnetAm,64,76,3-areas,full-mesh,specialized,0,0,107,159772,true,
AsnetAm,64,76,3-areas,rr-k5-r2,generic,5,2,140,160016,true,
AsnetAm,64,76,3-areas,rr-k5-r2,specialized,5,2,101,66920,true,
Missouri,64,80,no-areas,no-bgp,generic,0,0,114,96268,true,
Missouri,64,80,no-areas,no-bgp,specialized,0,0,71,53700,true,
Missouri,64,80,no-areas,full-mesh,generic,0,0,175,208188,true,
Missouri,64,80,no-areas,full-mesh,specialized,0,0,118,155996,true,
Missouri,64,80,no-areas,rr-k5-r2,generic,5,2,130,134276,true,
Missouri,64,80,no-areas,rr-k5-r2,specialized,5,2,86,64612,true,
Missouri,64,80,3-areas,no-bgp,generic,0,0,125,142844,true,
Missouri,64,80,3-areas,no-bgp,specialized,0,0,65,59244,true,
Missouri,64,80,3-areas,full-mesh,generic,0,0,163,237568,true,
Missouri,64,80,3-areas,full-mesh,specialized,0,0,101,161244,true,
Missouri,64,80,3-areas,rr-k5-r2,generic,5,2,159,161236,true,
Missouri,64,80,3-areas,rr-k5-r2,specialized,5,2,95,67820,true,
Uninett2011,66,93,no-areas,no-bgp,generic,0,0,103,112540,true,
Uninett2011,66,93,no-areas,no-bgp,specialized,0,0,54,52780,true,
Uninett2011,66,93,no-areas,full-mesh,generic,0,0,157,220832,true,
Uninett2011,66,93,no-areas,full-mesh,specialized,0,0,107,197508,true,
Uninett2011,66,93,no-areas,rr-k5-r2,generic,5,2,144,144912,true,
Uninett2011,66,93,no-areas,rr-k5-r2,specialized,5,2,91,68536,true,
Uninett2011,66,93,3-areas,no-bgp,generic,0,0,142,150800,true,
Uninett2011,66,93,3-areas,no-bgp,specialized,0,0,56,56920,true,
Uninett2011,66,93,3-areas,full-mesh,generic,0,0,165,240400,true,
Uninett2011,66,93,3-areas,full-mesh,specialized,0,0,110,172216,true,
Uninett2011,66,93,3-areas,rr-k5-r2,generic,5,2,147,177796,true,
Uninett2011,66,93,3-areas,rr-k5-r2,specialized,5,2,94,69428,true,
Globenet,67,95,no-areas,no-bgp,generic,0,0,114,104428,true,
Globenet,67,95,no-areas,no-bgp,specialized,0,0,66,58688,true,
Globenet,67,95,no-areas,full-mesh,generic,0,0,154,214328,true,
Globenet,67,95,no-areas,full-mesh,specialized,0,0,102,172976,true,
Globenet,67,95,no-areas,rr-k5-r2,generic,5,2,133,127512,true,
Globenet,67,95,no-areas,rr-k5-r2,specialized,5,2,92,68088,true,
Globenet,67,95,3-areas,no-bgp,generic,0,0,140,154076,true,
Globenet,67,95,3-areas,no-bgp,specialized,0,0,60,57612,true,
Globenet,67,95,3-areas,full-mesh,generic,0,0,173,251064,true,
Globenet,67,95,3-areas,full-mesh,specialized,0,0,102,192876,true,
Globenet,67,95,3-areas,rr-k5-r2,generic,5,2,141,175528,true,
Globenet,67,95,3-areas,rr-k5-r2,specialized,5,2,80,66884,true,
Syringa,68,68,no-areas,no-bgp,generic,0,0,130,81576,true,
Syringa,68,68,no-areas,no-bgp,specialized,0,0,81,53144,true,
Syringa,68,68,no-areas,full-mesh,generic,0,0,183,215692,true,
Syringa,68,68,no-areas,full-mesh,specialized,0,0,109,195240,true,
Syringa,68,68,no-areas,rr-k5-r2,generic,5,2,161,144964,true,
Syringa,68,68,no-areas,rr-k5-r2,specialized,5,2,93,65472,true,
Syringa,68,68,3-areas,no-bgp,generic,0,0,149,135280,true,
Syringa,68,68,3-areas,no-bgp,specialized,0,0,72,53960,true,
Syringa,68,68,3-areas,full-mesh,generic,0,0,179,244224,true,
Syringa,68,68,3-areas,full-mesh,specialized,0,0,120,182876,true,
Syringa,68,68,3-areas,rr-k5-r2,generic,5,2,165,166828,true,
Syringa,68,68,3-areas,rr-k5-r2,specialized,5,2,98,67568,true,
Latnet,68,73,no-areas,no-bgp,generic,0,0,100,117372,true,
Latnet,68,73,no-areas,no-bgp,specialized,0,0,68,56160,true,
Latnet,68,73,no-areas,full-mesh,generic,0,0,136,234384,true,
Latnet,68,73,no-areas,full-mesh,specialized,0,0,90,171996,true,
Latnet,68,73,no-areas,rr-k5-r2,generic,5,2,122,137044,true,
Latnet,68,73,no-areas,rr-k5-r2,specialized,5,2,107,65484,true,
Latnet,68,73,3-areas,no-bgp,generic,0,0,139,142016,true,
Latnet,68,73,3-areas,no-bgp,specialized,0,0,69,57952,true,
Latnet,68,73,3-areas,full-mesh,generic,0,0,184,243476,true,
Latnet,68,73,3-areas,full-mesh,specialized,0,0,99,187412,true,
Latnet,68,73,3-areas,rr-k5-r2,generic,5,2,143,181944,true,
Latnet,68,73,3-areas,rr-k5-r2,specialized,5,2,89,68120,true,
Columbus,69,84,no-areas,no-bgp,generic,0,0,104,112984,true,
Columbus,69,84,no-areas,no-bgp,specialized,0,0,77,56464,true,
Columbus,69,84,no-areas,full-mesh,generic,0,0,155,200396,true,
Columbus,69,84,no-areas,full-mesh,specialized,0,0,99,180024,true,
Columbus,69,84,no-areas,rr-k5-r2,generic,5,2,132,118352,true,
Columbus,69,84,no-areas,rr-k5-r2,specialized,5,2,94,67492,true,
Columbus,69,84,3-areas,no-bgp,generic,0,0,130,136812,true,
Columbus,69,84,3-areas,no-bgp,specialized,0,0,68,56092,true,
Columbus,69,84,3-areas,full-mesh,generic,0,0,160,239056,true,
Columbus,69,84,3-areas,full-mesh,specialized,0,0,102,190004,true,
Columbus,69,84,3-areas,rr-k5-r2,generic,5,2,185,163904,true,
Columbus,69,84,3-areas,rr-k5-r2,specialized,5,2,98,69600,true,
Telcove,73,70,no-areas,no-bgp,generic,0,0,125,119620,true,
Telcove,73,70,no-areas,no-bgp,specialized,0,0,43,49516,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,no-areas,full-mesh,generic,0,0,119,227908,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,no-areas,full-mesh,specialized,0,0,76,157036,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,no-areas,rr-k5-r2,generic,5,2,143,165928,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,no-areas,rr-k5-r2,specialized,5,2,55,63956,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,3-areas,no-bgp,generic,0,0,131,146088,true,
Telcove,73,70,3-areas,no-bgp,specialized,0,0,49,54744,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,3-areas,full-mesh,generic,0,0,136,208916,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,3-areas,full-mesh,specialized,0,0,71,163300,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,3-areas,rr-k5-r2,generic,5,2,106,118432,false,[31maxiom::datalog::checker::AssertViolated[0m
Telcove,73,70,3-areas,rr-k5-r2,specialized,5,2,55,68488,false,[31maxiom::datalog::checker::AssertViolated[0m
Intellifiber,73,95,no-areas,no-bgp,generic,0,0,124,110016,true,
Intellifiber,73,95,no-areas,no-bgp,specialized,0,0,66,54020,true,
Intellifiber,73,95,no-areas,full-mesh,generic,0,0,158,248956,true,
Intellifiber,73,95,no-areas,full-mesh,specialized,0,0,109,193664,true,
Intellifiber,73,95,no-areas,rr-k5-r2,generic,5,2,163,128936,true,
Intellifiber,73,95,no-areas,rr-k5-r2,specialized,5,2,93,71276,true,
Intellifiber,73,95,3-areas,no-bgp,generic,0,0,127,161796,true,
Intellifiber,73,95,3-areas,no-bgp,specialized,0,0,73,57448,true,
Intellifiber,73,95,3-areas,full-mesh,generic,0,0,184,255728,true,
Intellifiber,73,95,3-areas,full-mesh,specialized,0,0,113,193736,true,
Intellifiber,73,95,3-areas,rr-k5-r2,generic,5,2,157,162544,true,
Intellifiber,73,95,3-areas,rr-k5-r2,specialized,5,2,99,65904,true,
Sinet,74,76,no-areas,no-bgp,generic,0,0,104,109180,true,
Sinet,74,76,no-areas,no-bgp,specialized,0,0,68,58712,true,
Sinet,74,76,no-areas,full-mesh,generic,0,0,176,236240,true,
Sinet,74,76,no-areas,full-mesh,specialized,0,0,100,195632,true,
Sinet,74,76,no-areas,rr-k5-r2,generic,5,2,141,153744,true,
Sinet,74,76,no-areas,rr-k5-r2,specialized,5,2,93,73492,true,
Sinet,74,76,3-areas,no-bgp,generic,0,0,127,161124,true,
Sinet,74,76,3-areas,no-bgp,specialized,0,0,81,56580,true,
Sinet,74,76,3-areas,full-mesh,generic,0,0,153,265748,true,
Sinet,74,76,3-areas,full-mesh,specialized,0,0,114,170628,true,
Sinet,74,76,3-areas,rr-k5-r2,generic,5,2,145,171268,true,
Sinet,74,76,3-areas,rr-k5-r2,specialized,5,2,85,74160,true,
Uninett2010,74,101,no-areas,no-bgp,generic,0,0,103,122456,true,
Uninett2010,74,101,no-areas,no-bgp,specialized,0,0,66,57436,true,
Uninett2010,74,101,no-areas,full-mesh,generic,0,0,148,253380,true,
Uninett2010,74,101,no-areas,full-mesh,specialized,0,0,99,206096,true,
Uninett2010,74,101,no-areas,rr-k5-r2,generic,5,2,151,146552,true,
Uninett2010,74,101,no-areas,rr-k5-r2,specialized,5,2,94,70004,true,
Uninett2010,74,101,3-areas,no-bgp,generic,0,0,133,198744,true,
Uninett2010,74,101,3-areas,no-bgp,specialized,0,0,77,57616,true,
Uninett2010,74,101,3-areas,full-mesh,generic,0,0,167,285748,true,
Uninett2010,74,101,3-areas,full-mesh,specialized,0,0,119,205924,true,
Uninett2010,74,101,3-areas,rr-k5-r2,generic,5,2,158,194800,true,
Uninett2010,74,101,3-areas,rr-k5-r2,specialized,5,2,95,71068,true,
Tw,76,115,no-areas,no-bgp,generic,0,0,105,144840,true,
Tw,76,115,no-areas,no-bgp,specialized,0,0,43,49664,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,no-areas,full-mesh,generic,0,0,124,223572,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,no-areas,full-mesh,specialized,0,0,67,165756,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,no-areas,rr-k5-r2,generic,5,2,167,156080,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,no-areas,rr-k5-r2,specialized,5,2,67,69116,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,3-areas,no-bgp,generic,0,0,149,182628,true,
Tw,76,115,3-areas,no-bgp,specialized,0,0,63,63088,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,3-areas,full-mesh,generic,0,0,164,259724,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,3-areas,full-mesh,specialized,0,0,95,172808,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,3-areas,rr-k5-r2,generic,5,2,176,191580,false,[31maxiom::datalog::checker::AssertViolated[0m
Tw,76,115,3-areas,rr-k5-r2,specialized,5,2,55,68572,false,[31maxiom::datalog::checker::AssertViolated[0m
Ulaknet,79,79,no-areas,no-bgp,generic,0,0,115,156184,true,
Ulaknet,79,79,no-areas,no-bgp,specialized,0,0,68,63344,true,
Ulaknet,79,79,no-areas,full-mesh,generic,0,0,160,280540,true,
Ulaknet,79,79,no-areas,full-mesh,specialized,0,0,111,215832,true,
Ulaknet,79,79,no-areas,rr-k5-r2,generic,5,2,154,193436,true,
Ulaknet,79,79,no-areas,rr-k5-r2,specialized,5,2,101,79976,true,
Ulaknet,79,79,3-areas,no-bgp,generic,0,0,129,186956,true,
Ulaknet,79,79,3-areas,no-bgp,specialized,0,0,83,66084,true,
Ulaknet,79,79,3-areas,full-mesh,generic,0,0,186,305832,true,
Ulaknet,79,79,3-areas,full-mesh,specialized,0,0,134,214824,true,
Ulaknet,79,79,3-areas,rr-k5-r2,generic,5,2,168,226092,true,
Ulaknet,79,79,3-areas,rr-k5-r2,specialized,5,2,107,75392,true,
RedBestel,84,93,no-areas,no-bgp,generic,0,0,135,114736,true,
RedBestel,84,93,no-areas,no-bgp,specialized,0,0,81,58552,true,
RedBestel,84,93,no-areas,full-mesh,generic,0,0,202,276488,true,
RedBestel,84,93,no-areas,full-mesh,specialized,0,0,113,244176,true,
RedBestel,84,93,no-areas,rr-k5-r2,generic,5,2,155,148744,true,
RedBestel,84,93,no-areas,rr-k5-r2,specialized,5,2,107,74176,true,
RedBestel,84,93,3-areas,no-bgp,generic,0,0,149,157328,true,
RedBestel,84,93,3-areas,no-bgp,specialized,0,0,93,55120,true,
RedBestel,84,93,3-areas,full-mesh,generic,0,0,195,317948,true,
RedBestel,84,93,3-areas,full-mesh,specialized,0,0,117,222424,true,
RedBestel,84,93,3-areas,rr-k5-r2,generic,5,2,181,196576,true,
RedBestel,84,93,3-areas,rr-k5-r2,specialized,5,2,102,70916,true,
VtlWavenet2008,88,92,no-areas,no-bgp,generic,0,0,149,110252,true,
VtlWavenet2008,88,92,no-areas,no-bgp,specialized,0,0,72,57736,true,
VtlWavenet2008,88,92,no-areas,full-mesh,generic,0,0,185,274864,true,
VtlWavenet2008,88,92,no-areas,full-mesh,specialized,0,0,112,238352,true,
VtlWavenet2008,88,92,no-areas,rr-k5-r2,generic,5,2,161,160696,true,
VtlWavenet2008,88,92,no-areas,rr-k5-r2,specialized,5,2,85,71452,true,
VtlWavenet2008,88,92,3-areas,no-bgp,generic,0,0,149,167024,true,
VtlWavenet2008,88,92,3-areas,no-bgp,specialized,0,0,103,57520,true,
VtlWavenet2008,88,92,3-areas,full-mesh,generic,0,0,219,318620,true,
VtlWavenet2008,88,92,3-areas,full-mesh,specialized,0,0,143,248732,true,
VtlWavenet2008,88,92,3-areas,rr-k5-r2,generic,5,2,227,203316,true,
VtlWavenet2008,88,92,3-areas,rr-k5-r2,specialized,5,2,130,71664,true,
Oteglobe,91,101,no-areas,no-bgp,generic,0,0,107,102888,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,no-areas,no-bgp,specialized,0,0,51,54704,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,no-areas,full-mesh,generic,0,0,125,187116,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,no-areas,full-mesh,specialized,0,0,75,164304,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,no-areas,rr-k5-r2,generic,5,2,145,100716,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,no-areas,rr-k5-r2,specialized,5,2,60,69336,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,no-bgp,generic,0,0,78,54280,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,no-bgp,specialized,0,0,52,55480,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,full-mesh,generic,0,0,278,240104,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,full-mesh,specialized,0,0,96,226288,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,rr-k5-r2,generic,5,2,99,137956,false,[31maxiom::datalog::checker::AssertViolated[0m
Oteglobe,91,101,3-areas,rr-k5-r2,specialized,5,2,64,69732,false,[31maxiom::datalog::checker::AssertViolated[0m
VtlWavenet2011,92,96,no-areas,no-bgp,generic,0,0,150,119272,true,
VtlWavenet2011,92,96,no-areas,no-bgp,specialized,0,0,82,58308,true,
VtlWavenet2011,92,96,no-areas,full-mesh,generic,0,0,206,284532,true,
VtlWavenet2011,92,96,no-areas,full-mesh,specialized,0,0,129,239536,true,
VtlWavenet2011,92,96,no-areas,rr-k5-r2,generic,5,2,169,191912,true,
VtlWavenet2011,92,96,no-areas,rr-k5-r2,specialized,5,2,113,71468,true,
VtlWavenet2011,92,96,3-areas,no-bgp,generic,0,0,168,167992,true,
VtlWavenet2011,92,96,3-areas,no-bgp,specialized,0,0,89,55412,true,
VtlWavenet2011,92,96,3-areas,full-mesh,generic,0,0,220,327824,true,
VtlWavenet2011,92,96,3-areas,full-mesh,specialized,0,0,137,245784,true,
VtlWavenet2011,92,96,3-areas,rr-k5-r2,generic,5,2,208,212684,true,
VtlWavenet2011,92,96,3-areas,rr-k5-r2,specialized,5,2,111,71600,true,
Interoute,105,141,no-areas,no-bgp,generic,0,0,139,154256,true,
Interoute,105,141,no-areas,no-bgp,specialized,0,0,71,67248,true,
Interoute,105,141,no-areas,full-mesh,generic,0,0,250,355876,true,
Interoute,105,141,no-areas,full-mesh,specialized,0,0,148,282912,true,
Interoute,105,141,no-areas,rr-k5-r2,generic,5,2,212,242684,true,
Interoute,105,141,no-areas,rr-k5-r2,specialized,5,2,116,82924,true,
Interoute,105,141,3-areas,no-bgp,generic,0,0,164,216004,true,
Interoute,105,141,3-areas,no-bgp,specialized,0,0,89,64160,true,
Interoute,105,141,3-areas,full-mesh,generic,0,0,257,392168,true,
Interoute,105,141,3-areas,full-mesh,specialized,0,0,143,286940,true,
Interoute,105,141,3-areas,rr-k5-r2,generic,5,2,205,289140,true,
Interoute,105,141,3-areas,rr-k5-r2,specialized,5,2,109,83212,true,
Deltacom,113,161,no-areas,no-bgp,generic,0,0,170,195104,true,
Deltacom,113,161,no-areas,no-bgp,specialized,0,0,97,67484,true,
Deltacom,113,161,no-areas,full-mesh,generic,0,0,268,387160,true,
Deltacom,113,161,no-areas,full-mesh,specialized,0,0,158,306344,true,
Deltacom,113,161,no-areas,rr-k5-r2,generic,5,2,259,298588,true,
Deltacom,113,161,no-areas,rr-k5-r2,specialized,5,2,119,87676,true,
Deltacom,113,161,3-areas,no-bgp,generic,0,0,196,284180,true,
Deltacom,113,161,3-areas,no-bgp,specialized,0,0,75,68920,true,
Deltacom,113,161,3-areas,full-mesh,generic,0,0,273,445264,true,
Deltacom,113,161,3-areas,full-mesh,specialized,0,0,168,306352,true,
Deltacom,113,161,3-areas,rr-k5-r2,generic,5,2,242,326276,true,
Deltacom,113,161,3-areas,rr-k5-r2,specialized,5,2,109,90768,true,
Ion,125,146,no-areas,no-bgp,generic,0,0,185,192108,true,
Ion,125,146,no-areas,no-bgp,specialized,0,0,92,68408,true,
Ion,125,146,no-areas,full-mesh,generic,0,0,287,423576,true,
Ion,125,146,no-areas,full-mesh,specialized,0,0,192,333952,true,
Ion,125,146,no-areas,rr-k5-r2,generic,5,2,213,271600,true,
Ion,125,146,no-areas,rr-k5-r2,specialized,5,2,112,83536,true,
Ion,125,146,3-areas,no-bgp,generic,0,0,193,279396,true,
Ion,125,146,3-areas,no-bgp,specialized,0,0,91,65328,true,
Ion,125,146,3-areas,full-mesh,generic,0,0,301,490312,true,
Ion,125,146,3-areas,full-mesh,specialized,0,0,181,331040,true,
Ion,125,146,3-areas,rr-k5-r2,generic,5,2,226,331896,true,
Ion,125,146,3-areas,rr-k5-r2,specialized,5,2,113,91240,true,
Pern,127,129,no-areas,no-bgp,generic,0,0,146,219084,true,
Pern,127,129,no-areas,no-bgp,specialized,0,0,81,70060,true,
Pern,127,129,no-areas,full-mesh,generic,0,0,240,478840,true,
Pern,127,129,no-areas,full-mesh,specialized,0,0,175,342696,true,
Pern,127,129,no-areas,rr-k5-r2,generic,5,2,194,329312,true,
Pern,127,129,no-areas,rr-k5-r2,specialized,5,2,107,99120,true,
Pern,127,129,3-areas,no-bgp,generic,0,0,162,276048,true,
Pern,127,129,3-areas,no-bgp,specialized,0,0,95,73592,true,
Pern,127,129,3-areas,full-mesh,generic,0,0,298,484132,true,
Pern,127,129,3-areas,full-mesh,specialized,0,0,176,339464,true,
Pern,127,129,3-areas,rr-k5-r2,generic,5,2,218,346092,true,
Pern,127,129,3-areas,rr-k5-r2,specialized,5,2,116,93172,true,
TataNld,145,186,no-areas,no-bgp,generic,0,0,213,242060,true,
TataNld,145,186,no-areas,no-bgp,specialized,0,0,95,70940,true,
TataNld,145,186,no-areas,full-mesh,generic,0,0,349,525224,true,
TataNld,145,186,no-areas,full-mesh,specialized,0,0,203,409232,true,
TataNld,145,186,no-areas,rr-k5-r2,generic,5,2,239,328624,true,
TataNld,145,186,no-areas,rr-k5-r2,specialized,5,2,122,96604,true,
TataNld,145,186,3-areas,no-bgp,generic,0,0,236,316240,true,
TataNld,145,186,3-areas,no-bgp,specialized,0,0,86,67632,true,
TataNld,145,186,3-areas,full-mesh,generic,0,0,377,580776,true,
TataNld,145,186,3-areas,full-mesh,specialized,0,0,229,401976,true,
TataNld,145,186,3-areas,rr-k5-r2,generic,5,2,267,380404,true,
TataNld,145,186,3-areas,rr-k5-r2,specialized,5,2,137,99620,true,
GtsCe,145,188,no-areas,no-bgp,generic,0,0,179,252624,true,
GtsCe,145,188,no-areas,no-bgp,specialized,0,0,111,71948,true,
GtsCe,145,188,no-areas,full-mesh,generic,0,0,360,527444,true,
GtsCe,145,188,no-areas,full-mesh,specialized,0,0,200,422588,true,
GtsCe,145,188,no-areas,rr-k5-r2,generic,5,2,281,355492,true,
GtsCe,145,188,no-areas,rr-k5-r2,specialized,5,2,124,91824,true,
GtsCe,145,188,3-areas,no-bgp,generic,0,0,227,321556,true,
GtsCe,145,188,3-areas,no-bgp,specialized,0,0,95,70944,true,
GtsCe,145,188,3-areas,full-mesh,generic,0,0,359,564944,true,
GtsCe,145,188,3-areas,full-mesh,specialized,0,0,229,396512,true,
GtsCe,145,188,3-areas,rr-k5-r2,generic,5,2,259,400160,true,
GtsCe,145,188,3-areas,rr-k5-r2,specialized,5,2,121,102040,true,
Colt,153,177,no-areas,no-bgp,generic,0,0,184,252552,true,
Colt,153,177,no-areas,no-bgp,specialized,0,0,101,75112,true,
Colt,153,177,no-areas,full-mesh,generic,0,0,357,554832,true,
Colt,153,177,no-areas,full-mesh,specialized,0,0,218,406592,true,
Colt,153,177,no-areas,rr-k5-r2,generic,5,2,241,350796,true,
Colt,153,177,no-areas,rr-k5-r2,specialized,5,2,104,98668,true,
Colt,153,177,3-areas,no-bgp,generic,0,0,196,306076,true,
Colt,153,177,3-areas,no-bgp,specialized,0,0,87,73688,true,
Colt,153,177,3-areas,full-mesh,generic,0,0,356,602244,true,
Colt,153,177,3-areas,full-mesh,specialized,0,0,207,413076,true,
Colt,153,177,3-areas,rr-k5-r2,generic,5,2,262,416804,true,
Colt,153,177,3-areas,rr-k5-r2,specialized,5,2,129,91228,true,
UsCarrier,158,189,no-areas,no-bgp,generic,0,0,242,248596,true,
UsCarrier,158,189,no-areas,no-bgp,specialized,0,0,97,70876,true,
UsCarrier,158,189,no-areas,full-mesh,generic,0,0,357,581344,true,
UsCarrier,158,189,no-areas,full-mesh,specialized,0,0,198,441960,true,
UsCarrier,158,189,no-areas,rr-k5-r2,generic,5,2,277,342596,true,
UsCarrier,158,189,no-areas,rr-k5-r2,specialized,5,2,128,105688,true,
UsCarrier,158,189,3-areas,no-bgp,generic,0,0,272,320196,true,
UsCarrier,158,189,3-areas,no-bgp,specialized,0,0,97,72524,true,
UsCarrier,158,189,3-areas,full-mesh,generic,0,0,393,617108,true,
UsCarrier,158,189,3-areas,full-mesh,specialized,0,0,239,425068,true,
UsCarrier,158,189,3-areas,rr-k5-r2,generic,5,2,293,411456,true,
UsCarrier,158,189,3-areas,rr-k5-r2,specialized,5,2,136,98916,true,
DialtelecomCz,193,151,no-areas,no-bgp,generic,0,0,234,225684,true,
DialtelecomCz,193,151,no-areas,no-bgp,specialized,0,0,56,67912,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,no-areas,full-mesh,generic,0,0,343,455388,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,no-areas,full-mesh,specialized,0,0,134,291932,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,no-areas,rr-k5-r2,generic,5,2,326,352968,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,no-areas,rr-k5-r2,specialized,5,2,68,90600,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,3-areas,no-bgp,generic,0,0,219,285916,true,
DialtelecomCz,193,151,3-areas,no-bgp,specialized,0,0,75,72556,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,3-areas,full-mesh,generic,0,0,345,492912,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,3-areas,full-mesh,specialized,0,0,200,395300,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,3-areas,rr-k5-r2,generic,5,2,318,398128,false,[31maxiom::datalog::checker::AssertViolated[0m
DialtelecomCz,193,151,3-areas,rr-k5-r2,specialized,5,2,85,93556,false,[31maxiom::datalog::checker::AssertViolated[0m
Cogentco,197,243,no-areas,no-bgp,generic,0,0,244,329460,true,
Cogentco,197,243,no-areas,no-bgp,specialized,0,0,116,75912,true,
Cogentco,197,243,no-areas,full-mesh,generic,0,0,511,744124,true,
Cogentco,197,243,no-areas,full-mesh,specialized,0,0,284,531016,true,
Cogentco,197,243,no-areas,rr-k5-r2,generic,5,2,300,455004,true,
Cogentco,197,243,no-areas,rr-k5-r2,specialized,5,2,141,119540,true,
Cogentco,197,243,3-areas,no-bgp,generic,0,0,241,422176,true,
Cogentco,197,243,3-areas,no-bgp,specialized,0,0,104,81360,true,
Cogentco,197,243,3-areas,full-mesh,generic,0,0,509,818752,true,
Cogentco,197,243,3-areas,full-mesh,specialized,0,0,273,528552,true,
Cogentco,197,243,3-areas,rr-k5-r2,generic,5,2,340,510960,true,
Cogentco,197,243,3-areas,rr-k5-r2,specialized,5,2,147,112120,true,
Kdl,754,895,no-areas,no-bgp,generic,0,0,1117,1353400,true,
Kdl,754,895,no-areas,no-bgp,specialized,0,0,203,163564,true,
Kdl,754,895,no-areas,full-mesh,generic,0,0,4669,6355248,true,
Kdl,754,895,no-areas,full-mesh,specialized,0,0,2637,4194108,true,
Kdl,754,895,no-areas,rr-k5-r2,generic,5,2,1659,2150056,true,
Kdl,754,895,no-areas,rr-k5-r2,specialized,5,2,292,260824,true,
Kdl,754,895,3-areas,no-bgp,generic,0,0,1501,1789484,true,
Kdl,754,895,3-areas,no-bgp,specialized,0,0,211,162236,true,
Kdl,754,895,3-areas,full-mesh,generic,0,0,5462,6652132,true,
Kdl,754,895,3-areas,full-mesh,specialized,0,0,2686,4130304,true,
Kdl,754,895,3-areas,rr-k5-r2,generic,5,2,2268,2531336,true,
Kdl,754,895,3-areas,rr-k5-r2,specialized,5,2,297,266144,true,

